Optimal local approximation spaces for parabolic problems

We propose local space-time approximation spaces for parabolic problems that are optimal in the sense of Kolmogorov and may be employed in multiscale and domain decomposition methods. The diffusion coefficient can be arbitrarily rough in space and time. To construct local approximation spaces we consider a compact transfer operator that acts on the space of local solutions and covers the full time dimension. The optimal local spaces are then given by the left singular vectors of the transfer operator. To prove compactness of the latter we combine a suitable parabolic Caccioppoli inequality with the compactness theorem of Aubin-Lions. In contrast to the elliptic setting [I. Babu\v{s}ka and R. Lipton, Multiscale Model. Simul., 9 (2011), pp. 373-406] we need an additional regularity result to combine the two results. Furthermore, we employ the generalized finite element method to couple local spaces and construct an approximation of the global solution. Since our approach yields reduced space-time bases, the computation of the global approximation does not require a time stepping method and is thus computationally efficient. Moreover, we derive rigorous local and global a priori error bounds. In detail, we bound the global approximation error in a graph norm by the local errors in the $L^2(H^1)$-norm, noting that the space the transfer operator maps to is equipped with this norm. Numerical experiments demonstrate an exponential decay of the singular values of the transfer operator and the local and global approximation errors for problems with high contrast or multiscale structure regarding space and time.

==> global_tolerances_ex_1.dat <==
464.1588833612782 0.0585122925942449 0.0585122925942449 0.05851229259424497
316.22776601683796 0.0585122925942449 0.0585122925942449 0.05851229259424497
215.44346900318845 0.0512401484456755 0.0585122925942449 0.05851229259424497
146.77992676220705 0.03000156975098501 0.036102094318711725 0.04300620049287962
100.0 0.00846565887518171 0.010835598827767292 0.013760451133114597
68.12920690579615 0.004608389708575767 0.005316874649755418 0.006498256240185359
46.41588833612782 0.0023040150508635017 0.002881655832749951 0.003457364082139403
31.622776601683793 0.001424063133530392 0.0016232133300005977 0.0017524314732624987
21.544346900318846 0.0008706826216498023 0.0009266777754178256 0.0009815625068755102
14.677992676220706 0.0005006117453857114 0.0005374482804364343 0.0005916516936894454
10.0 0.0003092753935820501 0.000332901535435837 0.00034493527875833097
6.812920690579615 0.0001939510060449789 0.000205094013932914 0.00021743045757379595
4.641588833612782 0.00011720254080487439 0.00012656377299907464 0.00013361772328896685
3.1622776601683795 7.48257923789482e-05 8.219353042996371e-05 8.860263620143591e-05
2.1544346900318843 5.169544147362902e-05 5.554082502638822e-05 5.813142524051326e-05
1.4677992676220706 3.7415773313048694e-05 3.9161735777596185e-05 4.125674774051374e-05
1.0 2.746154905143141e-05 2.829677648001649e-05 2.8729500685018828e-05
0.6812920690579622 2.0412387905372852e-05 2.1124831463260923e-05 2.1447140759960687e-05
0.4641588833612782 1.541767781675845e-05 1.5692007628055243e-05 1.5936257692893392e-05


==> global_tolerances_ex_2.dat <==
316.22776601683796 0.016667790185914497 0.016684070293493173 0.01669274699087706
215.44346900318845 0.016490704556201694 0.016684070293493173 0.016702099869514056
146.77992676220705 0.015291755801280562 0.0166887022815959 0.016699532701510866
100.0 0.012084755096411673 0.014951177189200637 0.01608279369563129
68.12920690579615 0.006282533844452073 0.00849169077986466 0.013806490009150558
46.41588833612782 0.003644013046891893 0.005523148161956137 0.007299969368043331
31.622776601683793 0.00177213704847985 0.0028228274337265963 0.005145259766933687
21.544346900318846 0.0010790722318739217 0.001524542113083013 0.002697807901713261
14.677992676220706 0.0006175308200187528 0.0008292146292354158 0.0014186143078220592
10.0 0.0004505290023664393 0.0005244932856877747 0.000636624432397771
6.812920690579615 0.00027607254609282497 0.00034068494424911554 0.0003992519351816694
4.641588833612782 0.00018557426907607052 0.00022307467548129292 0.0002996590833441528
3.1622776601683795 0.00012433423251258027 0.00014221766096014746 0.0001969319805257752
2.1544346900318843 8.105220723786296e-05 9.223822653096233e-05 0.00010980075256190239
1.4677992676220706 5.036819838044646e-05 6.077616796080689e-05 7.444663105371307e-05
1.0 2.8797980623636176e-05 3.838123166684502e-05 4.7620128985770756e-05
0.6812920690579622 1.989426383635935e-05 2.4831374879220585e-05 2.9379299197344557e-05
0.4641588833612782 1.3015015623218261e-05 1.53018784338631e-05 1.7477645799143768e-05
0.31622776601683794 8.37058322284291e-06 9.611493466003779e-06 1.0892126758516512e-05
0.21544346900318867 5.467296797701547e-06 6.549581032214863e-06 7.532216911611773e-06
0.14677992676220705 3.978936452663219e-06 4.320791306956114e-06 4.862998518324573e-06
0.1 2.9052589099773e-06 3.210560438771394e-06 3.7384493582487606e-06
0.06812920690579623 2.272781904177089e-06 2.514841335514499e-06 2.853037536588968e-06
0.04641588833612782 1.8307156490991027e-06 2.003352573753594e-06 2.255875286391805e-06
0.03162277660168379 1.5738100905070107e-06 1.7088146986597218e-06 1.892331486697892e-06


==> local_eps_1_0.01.dat <==
0.5527837329650254 0.5404128412271906
0.5499780810192121 0.5389568123156824
0.5463904779460452 0.5365581959288249
0.5414039399732921 0.5332578364729428
0.5358165692474005 0.5291104393834513
0.5352064888021602 0.524182373843822
0.5344071952639814 0.5185491933721044
0.5322969271222933 0.5122930559887937
0.5293545144697934 0.5055002054289411
0.5279796802426674 0.49825864267369124
0.5256440085199566 0.49065608101867786
0.5212291080920299 0.482778244709292
0.5199043852499153 0.47470754647477464
0.516178965220472 0.4665221702521073
0.5111583461824004 0.45829561001699676
0.5105677967566904 0.4500968404223277
0.5044731741848502 0.4419918327515095
0.5019107540461082 0.4340501090681154
0.4979740908413933 0.42638900900638127
0.4923177569278007 0.41560886092055094
0.49114914215646005 0.4133976098587927
0.48407495665339717 0.40404625868087074
0.48251962938335374 0.39747274455114784
0.4768249371943004 0.39117632069350994
0.4726395124170423 0.3851885112245782
0.46946832973714697 0.37950293694656234
0.46278338505532146 0.3741818743229628
0.4620696106436 0.37411071387794587
0.45468816710740495 0.37288866112072117
0.45304088971569356 0.37076284345896954
0.4473782349347153 0.3690125472137373
0.44348668186650003 0.3678471533530692
0.44018904898156486 0.36421991611447835
0.43418205174445484 0.36419844350717195
0.43316514505819786 0.35988509604526725
0.4263467094343107 0.35975025103455155
0.42517664211678025 0.3556218460539273
0.4197697674351389 0.3549841623427694
0.41651014642930595 0.35185097850585534
0.4134657874145479 0.3495784827336026
0.4082139082816154 0.3484509829860919
0.4074599741835337 0.3454323498634294
0.4017675593798674 0.3437540100169623
0.4003123477191862 0.3428031823104425
0.39638901846450214 0.3405696899348473
0.3928240968138671 0.33873660194415295
0.39130901483657066 0.3375975251571335
0.3865049667853676 0.3373074753038635
0.3857626127282829 0.3362849079005858
0.3819619539723071 0.3356706764327359
0.3791358515769251 0.3311949056661454
0.37768128016666563 0.3246301108322459
0.37367742203545085 0.3179851233511938
0.37294449777866123 0.3113413231835199
0.3699702467435037 0.3047834046756142
0.367178865391809 0.29840870210349235
0.3665794371628212 0.292350112541973
0.3635224827795124 0.2868391720037261
0.36181675285021525 0.2824065020799698
0.36081505862549934 0.2749577793753089
0.3584730379340651 0.25986539045188545
0.35682687462017254 0.25374498976731535
0.3565172435751463 0.2502733926783451
0.3549808496315833 0.24952554368813865
0.3537534606485808 0.2491495100574896
0.35226503977138485 0.24852684622870203
0.35217952427225474 0.24766362724498886
0.35006896117922476 0.24656831410153207
0.3478574637478675 0.24623014657201073
0.3438584326750033 0.24525167690437116
0.34019004040342116 0.24372666567685605
0.3368636991802343 0.24208389016167317
0.3338915479241516 0.2420082260066516
0.3312867207456136 0.24011306667874663
0.3290671150908395 0.23805939476592822
0.32726449267054647 0.23801140674619886
0.32584823500068677 0.2358666398575755
0.32435349825052057 0.2340895680845821
0.32233057452570263 0.23355519511227263
0.31950071065538105 0.23114621364674062
0.289843504800208 0.2303583632070312
0.2893845759151313 0.2286615264561287
0.28864865612772633 0.22684359049073188
0.28762102497324316 0.22612382732941128
0.28631492291831356 0.22356474764047723
0.2847439805673028 0.22355752355236277
0.2829236024502678 0.22347808390344942
0.2808710694105772 0.22301484381660905
0.27860536499103883 0.2222503357472296
0.27614691958854976 0.22119559350846066
0.27351732894640435 0.22099161217243976
0.2707390702219949 0.2205374194431315
0.2678352282421239 0.21986548686291046
0.26482924016395926 0.21847069463718252
0.261744664448783 0.21827821036138031
0.2586049785572833 0.2177739976159726
0.25543340841786977 0.21645470754393473
0.2522527905622383 0.21611636978035745
0.24908546283079047 0.21528410824991082
0.24595316721770732 0.2144180724383001
0.24287691961043198 0.21307506690963007
0.23987674111833127 0.21219296545430447
0.23704788614505531 0.21194005629689636
0.23697104567369442 0.21115234846381922
0.2365507746636372 0.21055101171157725
0.23577664628663145 0.20980507435358356
0.23469674739101293 0.20952001178458854
0.2341753960412802 0.208181045229989
0.23332998342790415 0.20764211194925483
0.23169556691893486 0.2072806458261425
0.23150054153094315 0.2071376259751256
0.22981484977604863 0.20639130170918712
0.22895060194720382 0.2059431094348067
0.22771131163965133 0.2054368933268569
0.22652363041723408 0.20464611249159778
0.22541015095298844 0.20322950129392295
0.2242160619397355 0.2019278487521907
0.2229377695509076 0.20108327047051455
0.22202846940269028 0.19915211811637984
0.2203212411947111 0.19901591213465097
0.21996802519897546 0.19703458648373548
0.2180468768325153 0.1963453567961879
0.21758780520443247 0.19514473882027983
0.216279322237352 0.19353518100724065
0.21476440908595806 0.19335314980137172
0.2146801407876828 0.19166818715034226
0.21326472886379447 0.19075332494428524
0.2120515818479022 0.1900988963472986
0.21187731536344118 0.18865405927582451
0.21106711777438963 0.18804509893939875
0.21026895065856763 0.18734163591196476
0.20935155102400754 0.1861685566936365
0.2089517819719005 0.18550837807332438
0.20809205473088135 0.18514071491544912
0.20630501060086198 0.1842630392302175
0.2060118209274928 0.18353958022135863
0.2030800358733315 0.1835057371851055
0.2001775345618249 0.18297358278695547
0.1973239052305734 0.18256753651912302
0.1945372312024187 0.18232320583396414
0.1918340857043103 0.1781790563509719
0.18922938293518826 0.17635414155270418
0.18673585714527105 0.17416158426406417
0.18436288508742288 0.17195639888963357
0.1821146969766403 0.16981511153750176
0.17998917784850912 0.16775522632455925
0.17797958668641362 0.16577987674028136
0.1760796886933059 0.16389302182336843
0.17428852340904 0.16210311505152927
0.17261105549645414 0.16042112912589765
0.1710556878604711 0.1588579221260753
0.16963170133489985 0.15742287580267414
0.1683480656918168 0.1561235991329904
0.16721357779638035 0.15496610510434994
0.1662382807847199 0.15395510352943192
0.16543720929041178 0.15309426967950648
0.1648128767543411 0.15238645313261215
0.16419433075364118 0.15183382872700085
0.16335317122779458 0.15143800104378075
0.16215320202898742 0.15120007389829923
0.11552564784528692 0.1062302031710897
0.1153639242857522 0.10608360006373689
0.11511939011031186 0.10584114730360682
0.11493410514286286 0.10550562375195464
0.114776281369283 0.10508082424176812
0.11476896692950354 0.10457147320215035
0.11450076379667848 0.10398312642921698
0.11433992555455944 0.1033220698437014
0.11412653381787372 0.1025952252987762
0.11381531546860911 0.10181007519038661
0.1136507963580195 0.10097462133016662
0.1132079287436729 0.10009740229289005
0.11307832202814287 0.09918761370761754
0.11252384145592977 0.09825542339465639
0.11241455031604718 0.0973126902482655
0.1117696836224308 0.09637460918798703
0.11166561721094678 0.09546373670161437
0.11095254944635896 0.09462095984923712
0.1108382955750905 0.09393880888067893
0.11007989323272464 0.09306539157738718
0.1099399074238851 0.09290857785517734
0.10915942303747074 0.09264958352668823
0.10897822565382863 0.09262243401611184
0.1081989983976437 0.09229185438982565
0.10796137271114335 0.09184003116368246
0.10720653627055118 0.09129978896039377
0.10689772065400137 0.09067765899399606
0.10618992818187493 0.08998084674989378
0.1057957959167812 0.08992990254793172
0.10515697082645017 0.089217058516855
0.10466419152062799 0.08898155878056618
0.10411531166230616 0.08839434500835487
0.10351148907623642 0.08835615582662315
0.1030724100240266 0.08761682362945407
0.10234619247089675 0.08752096789946366
0.10203551217019548 0.0868445894301244
0.10117667431324073 0.08660529355535923
0.10101163364584502 0.08607230982991029
0.10001113434421093 0.08565571922723642
0.10000753050604388 0.08531571552588448
0.09902961579679381 0.08468064285001747
0.0988575645617691 0.08458389812713166
0.09808373530068074 0.0838833459657623
0.09772370551903005 0.08368850497502497
0.09717468390450489 0.08321949231187867
0.09661695669014951 0.08268798334833571
0.09630544481838464 0.0825972133590644
0.09554416685280957 0.08202093297324825
0.09547656405871327 0.08168860038966998
0.09468659073776282 0.0814946274848849
0.09451119573523147 0.08102182972111065
0.09393396954620052 0.08070278516185753
0.09352219762445095 0.08060564670027656
0.09321904834197942 0.08024878090263055
0.09257890944619918 0.07995354450589698
0.0925445595472533 0.07975523996925124
0.0919147348355028 0.07972186149868238
0.09168075620653625 0.07955525796716212
0.09133425417513172 0.07945484464384689
0.0908264190583872 0.07887654474972773
0.09080769463125378 0.07738628457791887
0.0903395107847564 0.07662686554767131
0.09001602373557749 0.07578108727456193
0.08993451896338024 0.07562584401571988
0.08959930157777528 0.07548569609006552
0.0893381411353935 0.0752502437884801
0.08925219119806468 0.07494420593887348
0.08909046105363909 0.07491951551260874
0.08875427111486685 0.07449861535669634
0.08853951603593954 0.07413445643860817
0.08826806303754671 0.07400106488694805
0.08788351992807836 0.0734500529940514
0.08729002230234645 0.07335610098531707
0.08676523467849263 0.07287556197840041
0.08631687597547864 0.07261001873378561
0.08595526900193405 0.07230768803547925
0.08565148073864058 0.07189737297946709
0.08528397787971356 0.07177001352408253
0.08478295141440854 0.07127699689225939
0.08407618516653464 0.07122075635319228
0.07977077197210831 0.07083551760603267
0.07971845953122612 0.07058381669853522
0.07932519302238149 0.07044814601316399
0.07928175883592171 0.07016500391262989
0.07902624243209225 0.0701036762586513
0.07899178073896589 0.0699904729290962
0.07879532786243801 0.06995157712270923
0.07876981817716158 0.06981288014597956
0.07855676517557332 0.06963307404296497
0.07849924996257061 0.06953858632895876
0.07828617872532191 0.06944437106206948
0.07820448423057091 0.06940794675888046
0.07796077066470859 0.06927195472619678
0.07790957674075966 0.06919730953882128
0.07771542504803931 0.06909101551709186
0.07762137158455006 0.06894866271561255
0.0774572066342539 0.0685059769471876
0.07736617387286386 0.06848615329542242
0.0772621749666857 0.06811846926838712
0.07717852762788266 0.06778788717384751
0.07712584398036644 0.06770227048144356
0.07635311067570337 0.0675156286900282
0.0753404143055629 0.06730278782871782
0.07416829886540992 0.06715018736068383
0.0728753351499271 0.06705840114972166
0.07140128750616406 0.06668730518308329
0.0696155009196806 0.06540642240760489
0.0674789932964976 0.06386508831002263
0.0650180561947725 0.062109048425867855
0.06228386167489154 0.060136152551420255
0.05936887706250046 0.05783076409901831
0.0564438741619507 0.05516570010292408
0.05378270553756466 0.0523156004742651
0.05212172214184401 0.04962731831218108
0.052068977696160326 0.04750776746077412
0.0519826551651001 0.046124319475398114
0.05186218931980795 0.04532368011925747
0.05170887303999755 0.04488528651453872
0.05168392169280271 0.04466518829858798
0.05152408269375885 0.04432742813936904
0.051309395725153625 0.04127452118804128
0.05106660051965329 0.04121863397040169
0.05079768214501904 0.04112631802307769
0.05050480037478127 0.04099878415697228
0.05026345560796568 0.04083766415010098
0.050190264806283205 0.04064495496424104
0.04985650908857338 0.04042295734808281
0.04950606544001334 0.04017421518855207
0.04939771040818199 0.039901461676737714
0.04914154033261925 0.03960757768026603
0.04889493753096525 0.039295567549492774
0.048765592082462055 0.038968559256082724
0.04861324097152175 0.03862984155860202
0.048469846165614026 0.038610232155487104
0.048380910996161174 0.03859430620110184
0.04799020261605882 0.03846891420287875
0.047596174379279 0.03842912876506149
0.04720152542530975 0.03828296602533431
0.04680893781122843 0.038246511996746495
0.04642106386865327 0.038123969312343145
0.04604049684016702 0.037944505360259506
0.045669698466799684 0.03793198059048528
0.045310843268888845 0.03779113644866465
0.04496555670193673 0.03758196876107693
0.044634639611075305 0.0375152417563564
0.04440396689103225 0.03731627851397114
0.044318069580380794 0.037240403340517085
0.04401553359272618 0.037110759799790824
0.04372721710286429 0.03695004312871081
0.04345420830833082 0.036921029418518665
0.043198329137132875 0.03671662937380426
0.042961757296490356 0.036656855554364536
0.042746784554768255 0.036230139601565126
0.042600590703363445 0.03615862990049784
0.0425558241710612 0.03597508170085709
0.042391758632041324 0.035767239138799554
0.04225854486050844 0.03563279646978344
0.042149201304135776 0.035399540544730566
0.042020701326686886 0.035321118724680724
0.04184360891802768 0.03513737051952185
0.04159081615772871 0.034954361938557714
0.04125782644607504 0.03487059810989148
0.04123931470805252 0.034711852632395096
0.041079312602563145 0.03462439018428248
0.04103366077605299 0.03443197622164322
0.040767605861251034 0.03436751378787973
0.04072592959138782 0.03415398084146327
0.04044868610673876 0.034143435500290975
0.04027147373666368 0.033967121152322706
0.03992701542166633 0.033886736552736024
0.03984239040643992 0.033857106996216677
0.039547897678761906 0.033662260791413504
0.03933000627706371 0.03357799436401176
0.03899500041538435 0.03345981139333532
0.03873618111131658 0.033308933070933786
0.03841080827346563 0.03329298714617909
0.03824217546771238 0.03321011598731267
0.038039227052124806 0.03305288436115186
0.03784916926942773 0.033051974174285396
0.03757462831395663 0.032991085203377846
0.03732886872852918 0.03292062336176422
0.03708329795134346 0.03286299568850406
0.03685369021210896 0.032808901773417685
0.03663804765894091 0.03265169315781021
0.03643761723737289 0.032581376999602014
0.03625799709074879 0.032370942276571855
0.03609561265760154 0.032178996897386916
0.03595928424659305 0.03200678190712941
0.035845129365551134 0.031855378163589534
0.035754360680687186 0.031725711645378026
0.035648408066837285 0.03161856029766406
0.03556843625710482 0.03153455923180793
0.03550087697918338 0.03147420327190699
0.03529727905543522 0.031437847199923215
0.03188821605597754 0.03142081658068235
0.027258178641100615 0.02787317465090345
0.02210774924609109 0.022795803142995508
0.02017804154502094 0.018072810435197297
0.02011973643397376 0.018053191429719062
0.020099181601120456 0.018020772535913502
0.020079243464522854 0.017975962815965155
0.020060584426155333 0.017919315479772054
0.02003062378928861 0.01785151039215414
0.019988739140841493 0.017773334729289447
0.019935428938605563 0.017769131317724788
0.01987119854572226 0.017748718971768183
0.019825124505719625 0.017715027094601883
0.01979661948116328 0.01768566415983707
0.01979314097230897 0.01766853645041593
0.01972126454385024 0.01760989697340259
0.019712336250374572 0.017589447038333993
0.01966843415986269 0.017539908024890062
0.01961906186936051 0.01748569404719993
0.019609753501416194 0.01745949777882585
0.019535366189356442 0.017375475916683574
0.01951756988198006 0.01736970489425242
0.019427246799627793 0.017271665751318287
0.01940868509033387 0.017259932930752158
0.01931524415922161 0.017166610588904865
0.019293273891045275 0.01714030298718954
0.01919110866855023 0.017055872325659208
0.01917223471569967 0.017017982381843075
0.019062911920045517 0.016940913240953995
0.019046488932036924 0.016894651209902335
0.01892710502393694 0.016860351345875147
0.018916972499609764 0.01682337772958392
0.018788365817140776 0.016772539953664137
0.01878462863513916 0.016705184824769185
0.018650401700524916 0.01665503494960868
0.018644958173124553 0.01658868250800142
0.01851523244121675 0.016548169020083287
0.018500217132014336 0.016476894034299545
0.018380054485492372 0.016464460077157787
0.01835330379874593 0.016373876084264032
0.018245791456877634 0.01629391042701393
0.018206836122284843 0.01628510532552011
0.018113352700625588 0.01621739683022087
0.018060483694075567 0.016176865813654608
0.01798362268376945 0.015834061145596722
0.017916411494471558 0.015714919355694516
0.017857433913492295 0.01563674573919377
0.017774591899903498 0.015540708087891883
0.017735508086611652 0.015438058795405107
0.017636824940348145 0.015333936014467232
0.017618358375551924 0.015230976995840783
0.01750619313826004 0.015156740862364208
0.017503182505057422 0.01513072714957587
0.017398934846914092 0.01511332003418371
0.017374942600404796 0.015049096536681154
0.0172964352295512 0.015034245518064829
0.017251903801149143 0.014971982376919235
0.017198755909094688 0.014942375411874449
0.017134531479472335 0.014888394547690446
0.017106281456707423 0.014855857934603568
0.01702237759280795 0.014802364620544682
0.017019632068233276 0.014775371738106512
0.016939523109526615 0.014715578682880216
0.01691572650028841 0.014701542682196554
0.016866681618744075 0.014634944182042354
0.016814774484229557 0.01462858354497691
0.016801841835893606 0.014576095790085355
0.016745829459843663 0.014542233025365916
0.01672026769147824 0.014525461426558691
0.016699794046801334 0.01448344676613461
0.01666349169007836 0.014457940709156281
0.016632947232750626 0.014450395278443311
0.016625300109024514 0.014426583003311894
0.01657263517075144 0.014412212739253832
0.016553686794689004 0.014377210558980585
0.016497000535008518 0.014301331570110922
0.016483398778709503 0.014231327898456218
0.016423194879094744 0.014168003248112597
0.016374556386905288 0.014111993902895787
0.016333551913779762 0.014063808611206492
0.016283739549434635 0.014023854706667926
0.016215648202378426 0.013992453997157919
0.01611922489808051 0.013969851766135376
0.01573066101411435 0.013956221401591366
0.009613957142912678 0.010465525709846775
0.008319455078845128 0.007552873291002714
0.00831133977375849 0.00754574167985768
0.008302061606038937 0.007533955538128387
0.00828762219899795 0.007517660775102125
0.008269236451713718 0.007497054187342653
0.008246966094592434 0.007472376826061873
0.008221079849259367 0.00744390672922085
0.008191729056609344 0.007411951894874829
0.008159179824498682 0.007376844370019395
0.008123648113927486 0.007338936259690941
0.008085423472137152 0.0072985984632026315
0.008044767029015522 0.007256223222914733
0.008001990308391424 0.007212232455409201
0.007957385167954243 0.007167096011043267
0.007911278511447645 0.007166360428150874
0.007863981481993788 0.007121369175719347
0.00781582947319926 0.007075771460631721
0.0077671443989131995 0.007031361660031272
0.0077182649163629515 0.006989948973115177
0.00771204666695481 0.006955243610638038
0.007705383007400362 0.006955038671637675
0.007694462359250073 0.006933147492581492
0.007679221748115573 0.006930124939299755
0.007669518002810727 0.006920888150285552
0.0076598243475883 0.006894388930117329
0.007636444099143996 0.006874859651906564
0.0076212411756176905 0.006845965111640075
0.007609280565196637 0.006831788813580977
0.007578560272032917 0.006793554296653086
0.00757375829519119 0.0067579224636605826
0.0075445349937207995 0.006728091518693719
0.007527388682471967 0.006715272269528699
0.007507479034105978 0.006704729639643859
0.0074824128752936266 0.006673201742965143
0.007467686107989304 0.006671727005424268
0.007439052897888819 0.006634324031850946
0.007425466071909925 0.006627556998103518
0.00739742508977157 0.0065954222633969
0.007381141652210758 0.0065824231377251165
0.00735754378733132 0.006556414969902913
0.007335045282842593 0.006535612500613377
0.007319376616940774 0.00651796843151954
0.007287516150950287 0.0064901080736398525
0.007282949634909561 0.006480450508342563
0.007248401192357055 0.0064451180299621245
0.00723889753973549 0.006444153364880304
0.0072159670661059785 0.006409377776093413
0.007189534547047636 0.00640394110962702
0.007185931747875534 0.006376437433642661
0.0071585964262695905 0.006368816561985987
0.007139772232076635 0.0063471943658846685
0.007134277962188468 0.006345639505811933
0.007113351105396605 0.006317269979718572
0.007096328059479114 0.006291588177793368
0.00708995417275199 0.006268826434773123
0.00708239623987697 0.00624919104485356
0.007066127298541509 0.006232862459156759
0.007043695627618291 0.006219994115186785
0.0070404212357414375 0.0062107100669531986
0.007011661247046358 0.006205101987241315
0.006991509924088984 0.006145379333294634
0.006943548714324313 0.006123288189050532
0.006896849072937247 0.006091445154512583
0.006851685966763605 0.006055527226469412
0.006808264615487309 0.006018107615871405
0.006766684659878916 0.005980920980679207
0.006726938844054955 0.005944277682104325
0.006688980266514717 0.0059087662881964365
0.006652824229434058 0.0058744520495469825
0.00661860116995115 0.005841773434395167
0.006586534960372904 0.005810915163588393
0.006556893661661086 0.005782240967060352
0.006529957537379877 0.0057559433534146295
0.006506018151937482 0.005732278161099873
0.006485417626502877 0.00571140791361736
0.006468632034384738 0.005693483371138075
0.006455048023154609 0.0056786750778194135
0.0064395552458149175 0.0056669703533787094
0.006418246611847909 0.005658887047275966
0.006387925310376758 0.00565428754426873
0.003278239302142481 0.0033652597603782415
0.0031476305541711935 0.0030097030769416755
0.003146791968358631 0.0030070715297155146
0.003144537786968845 0.0030027363915594396
0.0031445091558895805 0.0029967726613701015
0.0031407176002743297 0.0029892828257385637
0.0031394650092796722 0.0029803942208926934
0.003135431116021497 0.002970255959534937
0.003133302740851759 0.002959036027032311
0.003128698434469913 0.0029469192166989796
0.003125475134993609 0.0029341064720693733
0.0031205737227066686 0.0029208160144177236
0.0031169351446651674 0.0029072864120930266
0.0031111199855896484 0.0028937814676640687
0.0031071332695032554 0.0028805963153436193
0.0031015861015899317 0.0028680631461295014
0.003100409326706468 0.0028565530963605367
0.0030935566464992525 0.002856418277129319
0.0030885224638072277 0.0028536112571991854
0.0030821067179816948 0.002848977038756446
0.003075547989533256 0.0028464677596863573
0.0030688855738408927 0.0028425804592586623
0.003061581521088704 0.0028382104045893185
0.003054945452902161 0.002834509172369191
0.0030467247990353325 0.002832128502252333
0.003040120267173706 0.0028284405941747443
0.00303108477171101 0.0028248701329791123
0.0030247395361004716 0.002813785178867002
0.003014772694479426 0.002801386276940638
0.0030087813573596257 0.002787811055056333
0.002997903270802223 0.002773199095886807
0.0029924605622854593 0.0027576892452057717
0.0029805938612817565 0.0027414179956305514
0.002975819589124288 0.0027245189200303097
0.0029629637849442215 0.0027071232037821267
0.00295902923157255 0.0026893617001785258
0.0029451337301799664 0.0026713701473954723
0.002942163001143711 0.002653303692503666
0.002927225271749863 0.0026353892478860616
0.0029253694767663154 0.002618225932687476
0.002909360433655155 0.0025921050044473417
0.0029087380403776206 0.002582088836150469
0.0028924024909187857 0.0025765708430950805
0.002891661099188979 0.0025729321232877515
0.0028764552376656168 0.002567212332680433
0.0028742477648856634 0.002559845651868552
0.0028610055839291587 0.002559621489930659
0.0028572365733814317 0.0025513190667709263
0.002846116438070472 0.0025433785425892285
0.002840732890339319 0.0025421079640620963
0.0028318313481956025 0.00253259800583876
0.0028248200654261537 0.0025270740598921084
0.00281814381628348 0.0025229826094985757
0.0028095462585881405 0.002513267895863389
0.002805043659768723 0.002511140508563759
0.0027949210228254183 0.0025034715322065676
0.0027925372447917297 0.002495717561474125
0.002780935024140926 0.002493745717110817
0.0027806755049851885 0.002484311074646373
0.002769539451183044 0.002480875649110647
0.0027675957022539593 0.002475378425740478
0.0027592259720977076 0.002467124976024179
0.0027549504638736746 0.002466663043928872
0.002749835076931488 0.0024596961739074695
0.0027430833080400348 0.002453211930151137
0.002741469450198519 0.002453125483036362
0.0027342465983357044 0.0024477712705225363
0.002732098428230524 0.0024434548453852243
0.0027283290459455957 0.0024403258440474905
0.0027236089700518273 0.002440315691348481
0.0027221082596423384 0.0024384299508062235
0.002718426456102385 0.0024282957011128982
0.0027132334998167668 0.002417134556315259
0.002711270052673509 0.0024069043827206083
0.0027056211321493944 0.0023976767963116426
0.0027010196213911285 0.002389520272961326
0.002699462536561545 0.0023824983034441906
0.0026942698110295187 0.0023766679502618734
0.0026879580152545093 0.0023720785193387284
0.0026793150649864405 0.0023687702361562496
0.002667047880690142 0.002366772969110383
0.001259327903309141 0.0011842055340795185
0.0012585668917188555 0.001183653519885694
0.0012573113209652714 0.00118223619347456
0.0012555586036613869 0.001180234162068663
0.0012533250476863434 0.0011772626578528842
0.0012506281972369266 0.001173811927985393
0.001247488319926278 0.001169759292872122
0.0012439285901898957 0.0011652673014734122
0.0012399749765998611 0.0011603163176205735
0.0012356560322834183 0.0011550116149551483
0.001231002644970089 0.0011493690815002752
0.0012260477690030239 0.0011470317855051416
0.0012208261518526573 0.0011459901266416793
0.0012153740646679747 0.0011442750588221884
0.0012097290455105518 0.0011434728092046638
0.0012039296636406716 0.0011419183430389824
0.0011980153127241306 0.0011389642087857187
0.0011920260385942098 0.0011373569505478093
0.0011889204129813759 0.0011354682088648184
0.0011871807523331985 0.0011314954262300679
0.001186497705112774 0.0011311006219850703
0.001186002400084998 0.001127118485311511
0.0011845277421810648 0.0011247597528178507
0.001182356765362993 0.0011224158716344203
0.0011799853416686761 0.0011184354777576536
0.0011794879660999692 0.0011174709397692238
0.0011762842659327607 0.001112371813065033
0.001174016007554136 0.0011122503251018213
0.0011725517145540353 0.0011072122176768089
0.0011684805323342031 0.0011064418202745058
0.0011681353179443226 0.0011020931481546808
0.0011639813419626664 0.0011014742408447682
0.001162382925965651 0.0010983210520713505
0.0011591821794828534 0.0010971250745994514
0.0011567949332368583 0.0010924300623075774
0.001154043378192141 0.0010881425306767415
0.0011513998865531646 0.0010844063026014792
0.0011486635467678507 0.0010813642967134047
0.001146214132280704 0.0010791373262317447
0.0011430307665457487 0.0010777959204860512
0.0011412407575482869 0.0010716443037702276
0.001137227203752147 0.0010684172764632962
0.00113647675081785 0.0010637196166161716
0.0011319254651461289 0.0010583761369498059
0.0011312577839973203 0.0010528126815056655
0.0011276042951144983 0.0010472307583235395
0.0011251942206795657 0.0010417335586248438
0.0011235430717542268 0.0010363806037430585
0.0011197782070629723 0.0010312136586200233
0.001119052158976538 0.0010262688238222475
0.001116348505759412 0.0010215808294439899
0.001113294933736004 0.0010171877655055141
0.0011128959784031328 0.0010131241531416066
0.0011106659468467248 0.0010094312661877887
0.0011085271787404493 0.0010061384410241041
0.0011067709209185862 0.001003289446858299
0.0011067483954376614 0.0010008995485862838
0.0011047099068858812 0.0009990199501997224
0.0011018691455025828 0.000997619170821395
0.0011006681253701858 0.0009967621740493188
0.0010978131800022297 0.000982574273023979
0.0010946821880053648 0.0009813198556567113
0.0010888428686826864 0.0009793425039196016
0.0010831755400897835 0.000976786446212017
0.0010777169861885694 0.0009738145804057577
0.0010724752900246972 0.0009705857476304851
0.00106745786757195 0.0009672293388076742
0.0010626563788363975 0.0009638182602095984
0.0010580762989776734 0.0009603727132589807
0.001053732690152771 0.0009569110428411958
0.0010496558185587525 0.0009534846332800406
0.0010458808168039078 0.000950165245114961
0.0010424455696108005 0.0009470237295463972
0.0010393898797137922 0.000944121350053034
0.0010367606396155845 0.0009415091286554483
0.0010346221176505814 0.0009392293104963171
0.0010328695380891642 0.0009373167330292709
0.0010308227301751077 0.0009357996565437511
0.0010280088036891445 0.0009347001213428635
0.0010240051837026108 0.0009340339967423113
0.0004717071155784036 0.00048205955731787356
0.0004714396677769882 0.00048169418543247977
0.0004713056845930223 0.00048109268810539506
0.0004710481341787867 0.0004802664605607887
0.00047100121877173296 0.00047923156002007637
0.0004705919472284121 0.0004780083680575951
0.0004703887115547135 0.00047662097462206304
0.0004699567615627191 0.0004750964564273065
0.00046960811543525044 0.00047346423648780904
0.000469145842581473 0.0004717556531613463
0.00046866570053906735 0.0004700037882354666
0.00046816716494396915 0.00046824353029801706
0.0004675686640927092 0.000466511783646844
0.00046702699783355504 0.0004648476619859689
0.0004663252154935681 0.00046329241577746424
0.0004657343949469783 0.00046188872914695
0.000464944541001255 0.000460678926184243
0.0004642981640319488 0.00045970169429738783
0.0004634367297091928 0.0004589875385375825
0.0004627289926255896 0.0004585548456037057
0.00046181268369911547 0.000443299516055302
0.00046103768942691353 0.00044287761801328225
0.0004600840212976148 0.00044218165183487263
0.00045923640747768383 0.00044122274105240337
0.00045826297833040293 0.000440016626025043
0.00045733748769228607 0.0004385831676190469
0.0004563623109420356 0.0004369454433325365
0.00045535423290249085 0.00043512868490744246
0.000454395203233803 0.00043315931933000115
0.0004533000922118198 0.00043106430335691456
0.0004523751828022432 0.00042887086677283187
0.00045118918442000597 0.0004266067466884835
0.00045031604705938187 0.0004243010264719291
0.00044903570501235354 0.0004219858114299973
0.0004482318024622315 0.0004196992233648599
0.0004468543034836294 0.00041749064346377533
0.0004461366161117183 0.0004154297381989025
0.000444659650052194 0.0004136206049667071
0.00044404477203456214 0.000412332156963106
0.00044246671398990363 0.00041221581028226697
0.0004419706063711507 0.00041192032326695544
0.0004402904120778126 0.00041139061301169195
0.00043992835559114834 0.0004112611037742265
0.00043814570608245436 0.0004103907510779948
0.00043793177730314434 0.00040935256850929523
0.00043604703763571855 0.0004081918168889438
0.0004359933164391203 0.00040695046383984587
0.0004341226522691387 0.0004056618674731037
0.00043400773596630746 0.00040434803271769586
0.00043232505454126306 0.00040302363210768197
0.00043203849105820136 0.00040170446458830144
0.0004306011253688557 0.00040041189478312686
0.00043014582069689797 0.00039917114330455646
0.0004289495273049111 0.0003980079450062224
0.00042833141116465164 0.0003969464791000694
0.0004273714328326716 0.00039600854849720127
0.0004265944656148972 0.0003952132860717457
0.000425873037248048 0.0003951062407120846
0.0004249360309702385 0.0003945769502083191
0.0004244647734593311 0.0003942770515974273
0.00042336207810547526 0.0003941126666893007
0.00042315917439889896 0.0003938301221688478
0.0004219694056551795 0.00039300420338290163
0.0004218832224344617 0.0003914431313725626
0.00042090914128154085 0.00038972684587527175
0.0004205127451544814 0.00038794495411485384
0.0004199941831135731 0.0003861531138204847
0.0004192650624010687 0.00038438566427238525
0.0004192462610682855 0.00038266524898979755
0.0004186437621668021 0.00038100922322907154
0.00041815569114083437 0.00037943317347036176
0.00041796428733591623 0.0003779522123112175
0.00041720349558211305 0.0003765810565046183
0.00041702626279928627 0.00037533372765879194
0.0004164328354490164 0.0003742232701158227
0.0004157814542007236 0.00037326155566282066
0.00041568470094768996 0.0003724591264161714
0.00041498753811678254 0.0003718250263738234
0.00041389986378787875 0.00037136660562482897
0.00041235466503946764 0.000371089311920387
0.00018449219516195617 0.00018409239567003874
0.0001843995949237801 0.00018394386159011652
0.0001842462884686229 0.00018370569023476595
0.00018403230704000536 0.00018337712397890752
0.00018375954744256808 0.00018296686817063937
0.0001834300720591059 0.00018248372164680025
0.00018304626966813808 0.00018193974710895862
0.00018261088017770873 0.0001817742852146665
0.000182126980424076 0.0001816149199924275
0.0001815979634155157 0.00018135174746400056
0.00018102750950205217 0.00018134753903235152
0.00018041955820694537 0.00018098864818698608
0.000179778276857405 0.00018072099781955153
0.0001791080314909637 0.00018053124484310163
0.00017841335722021393 0.0001800740210265543
0.00017769893230287976 0.00017998673947601927
0.00017696955392934992 0.0001794208643509088
0.00017640134853720075 0.00017936356015957845
0.00017630558043276855 0.000178775523408673
0.0001762301190575564 0.0001786709314581606
0.00017614658468593288 0.00017815198167958022
0.000175924796402895 0.000177918481104651
0.0001756422064411582 0.0001775638518638987
0.00017548560771985593 0.0001771159586436593
0.0001753010095452875 0.00017702440561152393
0.00017490375672570149 0.0001765461163249388
0.00017474106856801646 0.00017627310734362163
0.0001744533711423179 0.0001761402862323818
0.00017400159627434323 0.0001758163187760393
0.0001739531319316958 0.00017558113723490092
0.00017340664725743198 0.00017543886813459683
0.00017327228120003803 0.00017539971581212707
0.00017281782265450053 0.0001745058872758446
0.00017255808367521133 0.00017360261312511044
0.00017219082716753305 0.0001727028494075512
0.00017186355808126332 0.00017182353088672224
0.00017153005875167034 0.0001709894203735193
0.00017119236248000098 0.00017024032824798361
0.00017084011003828104 0.0001696421674135344
0.0001705466741513127 0.00016928707731686882
0.00017012573555614377 0.00016379427250121963
0.0001699270175912761 0.00016343570627415084
0.00016939182147832378 0.00016287669617472662
0.0001693331000571562 0.00016219700059886625
0.00016876535291009606 0.00016145691444682366
0.00016864335885371406 0.0001606928459296275
0.0001682259388927262 0.00015992640460605378
0.000167885421128371 0.00015917113085381262
0.0001677186040561664 0.00015843630176556701
0.00016724796063870593 0.00015772904134188316
0.0001671231457666874 0.0001570555028579707
0.00016681895414540301 0.00015642150212698613
0.00016643682563237107 0.00015583280519392698
0.00016636171753471547 0.00015529520138704258
0.00016610778639912835 0.0001548144492279282
0.00016584018228967836 0.00015439614781112535
0.00016561954205455973 0.00015404556189126218
0.00016560634491371562 0.00015376741826608268
0.00016535902674584205 0.0001535656906529417
0.00016500012390067084 0.0001534433943574463
0.00016486220785899927 0.0001519206170642546
0.00016448785637861136 0.00015180638736176155
0.00016413433021456153 0.00015162158211732632
0.00016342729948431157 0.00015137402604048755
0.00016274477106827752 0.0001510737267507128
0.00016208887979595732 0.00015073215928853285
0.0001614600754050346 0.00015036141964445924
0.00016085798152801062 0.00014997302137477334
0.0001602829633059404 0.0001495760712380202
0.00015973714219385152 0.00014917597308050634
0.00015922423655091847 0.0001487757357600514
0.0001587488313282168 0.0001483796156807213
0.00015831584101546394 0.00014799458018651472
0.00015793047869776911 0.0001476294429277195
0.00015759895216760323 0.00014729296943139422
0.0001573295890147335 0.0001469935069992803
0.00015710685996831646 0.00014673800701783793
0.00015684301143410986 0.0001465329223492263
0.0001564804515316908 0.0001463824161922675
0.00015596457718953578 0.00014629197833586675
6.862386889530613e-05 7.500714451542194e-05
6.859128667192007e-05 7.495173606005716e-05
6.858208748515222e-05 7.48602908503869e-05
6.854876805484056e-05 7.473443438992032e-05
6.853749117113854e-05 7.457671830497897e-05
6.84931735711974e-05 7.439057152215588e-05
6.846237144803231e-05 7.418013024717916e-05
6.841566748151689e-05 7.395003224179667e-05
6.836660428508808e-05 7.37052363021024e-05
6.831689294604366e-05 7.345089479532972e-05
6.825093559782153e-05 7.319228357320063e-05
6.819757790827138e-05 7.293477926787904e-05
6.811620888269446e-05 7.26838647403075e-05
6.805857527955371e-05 7.244513533947482e-05
6.796340003342244e-05 7.222427003617883e-05
6.790086647834018e-05 7.202692243319956e-05
6.779359645363608e-05 7.185847971079302e-05
6.772555605540331e-05 7.172364985766583e-05
6.760800156528098e-05 7.162591164821535e-05
6.753386334436864e-05 7.156707816041774e-05
6.740791559258778e-05 6.881716570406369e-05
6.732711270241473e-05 6.875504577094678e-05
6.719473226524781e-05 6.865230150276392e-05
6.710672303286621e-05 6.851061603875567e-05
6.696992209889301e-05 6.833283016484816e-05
6.687419704405563e-05 6.812285603368591e-05
6.673502629905761e-05 6.7885419090371e-05
6.663111053169009e-05 6.762576890200803e-05
6.649164251287092e-05 6.734944054609068e-05
6.637910204762646e-05 6.706209796213526e-05
6.624141854917304e-05 6.676946311480486e-05
6.611986327762774e-05 6.647732067114175e-05
6.598604117534914e-05 6.619157910254094e-05
6.585513043592967e-05 6.591836047395906e-05
6.572723154055163e-05 6.56640770344749e-05
6.558667691377694e-05 6.5435428129382e-05
6.546673745100826e-05 6.52392143373647e-05
6.531630720410562e-05 6.50818209991252e-05
6.52063299012934e-05 6.496822381884171e-05
6.504585116475424e-05 6.4900684171357e-05
6.494779385505168e-05 6.380530601959621e-05
6.477715602361354e-05 6.375038451548688e-05
6.469291130286192e-05 6.36616197998741e-05
6.451206875534142e-05 6.354276579481486e-05
6.444341480685291e-05 6.339838489299438e-05
6.425239342612028e-05 6.323336874757731e-05
6.420088807918994e-05 6.305254051982316e-05
6.399979746082717e-05 6.286040916054827e-05
6.396658800303526e-05 6.266110715768191e-05
6.375564349572466e-05 6.24584801599376e-05
6.374123796557467e-05 6.225623902903382e-05
6.352497666198056e-05 6.205807706223276e-05
6.35207811596716e-05 6.186770609480942e-05
6.331767366071713e-05 6.168882141491883e-05
6.329546715892146e-05 6.152502630225126e-05
6.311947993772624e-05 6.137973950233034e-05
6.307962986772679e-05 6.125609550393648e-05
6.293116663294161e-05 6.115684269041647e-05
6.287341008699288e-05 6.108424404065093e-05
6.275405099025061e-05 6.103998817814551e-05
6.267755176482123e-05 5.8907774464008254e-05
6.258973537112705e-05 5.885016220242398e-05
6.249338682378345e-05 5.875798058325215e-05
6.243991958598969e-05 5.863630115503241e-05
6.232259152817623e-05 5.849106928650095e-05
6.23063837156992e-05 5.832834643209945e-05
6.219120216791963e-05 5.8153703772138484e-05
6.216699413830674e-05 5.7971863111689675e-05
6.209720411099172e-05 5.778665782596842e-05
6.202856675140486e-05 5.7601294715966556e-05
6.202085348518237e-05 5.741872859932183e-05
6.19331645115389e-05 5.7241910531738227e-05
6.190970543630635e-05 5.707382805627317e-05
6.181348529255855e-05 5.6917422532008125e-05
6.181218809509854e-05 5.677548798261751e-05
6.173199232245374e-05 5.665059393518454e-05
6.163933597033377e-05 5.654503044955686e-05
6.163244900399694e-05 5.6460762130705596e-05
6.149604232178501e-05 5.639938274465878e-05
6.130215304323194e-05 5.636207107982636e-05
2.6428520727200846e-05 2.8980275092829027e-05
2.6417167385827907e-05 2.8959134367121577e-05
2.639832709550198e-05 2.892390557324817e-05
2.6372033634576557e-05 2.8875106230431983e-05
2.6338511938051945e-05 2.881387359467092e-05
2.629800821651694e-05 2.874186496833039e-05
2.6250808785126536e-05 2.86610892124408e-05
2.6197242456530127e-05 2.8573750902209413e-05
2.6137679272639392e-05 2.848212901253249e-05
2.607252796444462e-05 2.8388489509349593e-05
2.6002232898740488e-05 2.8295026825599226e-05
2.5927270708867247e-05 2.8203827283704903e-05
2.5848146898073506e-05 2.8116845513274842e-05
2.5765392274289916e-05 2.803588682164085e-05
2.5679559609012608e-05 2.7962587763814308e-05
2.5591220813044942e-05 2.7898388952103906e-05
2.5500963950074808e-05 2.7844498672153904e-05
2.5495759893546608e-05 2.7801852113674445e-05
2.5483932165424124e-05 2.778195582292016e-05
2.5464466581590105e-05 2.7771082984477334e-05
2.5437284557910798e-05 2.7756594667666973e-05
2.5409390984879828e-05 2.7752536727504117e-05
2.5402665381825703e-05 2.771433201286624e-05
2.536083778895662e-05 2.7655876915849666e-05
2.5317116074925572e-05 2.7582212230889084e-05
2.531212211174801e-05 2.7494793577388357e-05
2.5256851941422597e-05 2.7395351567568587e-05
2.52247631994275e-05 2.7285818948658983e-05
2.5195427027912832e-05 2.7168202729587164e-05
2.513296456238525e-05 2.7044542939121644e-05
2.5128270078930483e-05 2.6916878251297765e-05
2.505585380879956e-05 2.6787275866410532e-05
2.5042353471064096e-05 2.6657885420577378e-05
2.4978673553045976e-05 2.6531050455468095e-05
2.4953549548146552e-05 2.6409456834176845e-05
2.4897262257742184e-05 2.6296332012326422e-05
2.486712528483011e-05 2.6195641092954598e-05
2.481217096534961e-05 2.6112147561682905e-05
2.4783546222165707e-05 2.605094286424865e-05
2.4723978409665505e-05 2.601559838948265e-05
2.4703096592144372e-05 2.4485896182643635e-05
2.463327650904831e-05 2.4452416031658846e-05
2.4625855964814218e-05 2.4398168518824372e-05
2.4551795545557788e-05 2.4326817471533994e-05
2.454067657741622e-05 2.424294102103103e-05
2.4480970692185112e-05 2.4150805978514304e-05
2.4446798773276312e-05 2.4053900739350235e-05
2.4413648202819025e-05 2.39549421070646e-05
2.4352276984845115e-05 2.3856043270540146e-05
2.4350297244881716e-05 2.3758895504754353e-05
2.429149912972327e-05 2.3664917254171393e-05
2.4257750869521455e-05 2.3575361501195464e-05
2.423788035853891e-05 2.3491384872846208e-05
2.4190107417099318e-05 2.3414084849597058e-05
2.4163868040290193e-05 2.3344511385581995e-05
2.4148971847397862e-05 2.328365995956019e-05
2.4115530166157244e-05 2.3232449430688473e-05
2.4087848483849348e-05 2.3191694341988072e-05
2.407127349937847e-05 2.31620696931581e-05
2.4054978026551172e-05 2.314408765801751e-05
2.400971593230524e-05 2.3039244207033848e-05
2.398059805369861e-05 2.3025289521204137e-05
2.394513296859415e-05 2.300251104633295e-05
2.3892421291839712e-05 2.297159518954485e-05
2.3807213423648855e-05 2.2933441077940196e-05
2.3725259123958697e-05 2.2889105844157834e-05
2.3646634365777095e-05 2.2839742164471273e-05
2.357130425299601e-05 2.2786533023867426e-05
2.349931780337827e-05 2.2730634941671642e-05
2.3430939776981686e-05 2.2673147458553287e-05
2.33666389854539e-05 2.261512434380025e-05
2.3306998794481634e-05 2.2557618681524873e-05
2.3252649097764576e-05 2.2501729535563687e-05
2.3204261834198556e-05 2.2448616965900483e-05
2.3162640829735576e-05 2.2399477361768925e-05
2.312885056915361e-05 2.235549420581861e-05
2.3100719566607802e-05 2.2317781307221045e-05
2.3067072373164e-05 2.2287329180403586e-05
2.3020859873271646e-05 2.226495845371995e-05
2.2955105375749874e-05 2.225128278629384e-05


==> local_global_ex_1.dat <==
1 0.020478180703580554 0.046481483543938905
2 0.02009170301648802 0.038105690912421004
5 0.01804346261569405 0.02578108337301984
10 0.013293061631357472 0.014782032258840165
25 0.006685902187958469 0.005442472269974771
50 0.0026010175940593943 0.002055407549539362
100 0.0007533182338895362 0.0005986522459787761
200 0.0001684310901818049 0.0001403379655039697
300 6.650330633385463e-05 5.9195824556611315e-05
400 2.985347730745649e-05 3.4609068295193204e-05
500 1.706652491692056e-05 2.412670712786732e-05
600 1.1131317004311028e-05 1.8477432822096105e-05
700 7.826168816652593e-06 1.4939016312972278e-05
800 5.96719068274329e-06 1.2451856674992898e-05


==> local_global_ex_1_cutout.dat <==
200 9.161448866221793e-05 0.0001361756808983188 0.00019381026491738294 0.00013401044124306392 0.0001403379655039697 0.00014551614657892675
300 3.46572528880528e-05 5.245110669744545e-05 7.011077894430706e-05 5.7012780116854445e-05 5.9195824556611315e-05 6.1053962962239e-05
400 1.9691730189253796e-05 2.5774744867789848e-05 3.101362910830881e-05 3.366005981053487e-05 3.4609068295193204e-05 3.502902616591533e-05
500 1.1005414438842659e-05 1.4927010740935681e-05 1.752027553150913e-05 2.3579734637026863e-05 2.412670712786732e-05 2.465798782214219e-05
600 6.921294920499085e-06 9.757073850063509e-06 1.1752228697321606e-05 1.7987105768876837e-05 1.8477432822096105e-05 1.8665546221673508e-05
700 4.836326668926767e-06 7.004246591283583e-06 8.074530172499404e-06 1.4573504598100838e-05 1.4939016312972278e-05 1.5056544053543696e-05
800 3.683248896336105e-06 5.368392279002376e-06 6.200562090442779e-06 1.2311942768410036e-05 1.2451856674992898e-05 1.265088773635023e-05



==> local_global_ex_1_finer.dat <==
1 0.0202447841453283 0.0507096737400222
2 0.01983909526264982 0.039016121166266036
5 0.01744825472580898 0.02752404192300087
10 0.013166909741387609 0.014452215162600805
25 0.006053282259957032 0.0051301755800760625
50 0.002668805556039807 0.001920243919127246
100 0.00075110646282654 0.0005497359887169897
200 0.000150824705615656 0.0001123266968249163
300 5.047441994329336e-05 3.6045607463660196e-05
400 2.1100979211561233e-05 1.4874947488201306e-05
500 1.0447352564249315e-05 7.3054846646182485e-06
600 5.763444601213392e-06 3.8292395964892705e-06
700 3.4052128342583508e-06 2.3230653857840725e-06
800 2.241016788561493e-06 1.409521797204982e-06


==> local_global_ex_2.dat <==
1 0.013567225238986477 0.01625102372501228
2 0.012265192048320717 0.013033803245033816
5 0.00714449105764428 0.007039185207510859
10 0.003176235782472959 0.0025639896891699594
20 0.0008353369550013498 0.0007893903838342388
30 0.0003440848767383433 0.000348442296791635
50 7.97132233621907e-05 8.8243578146958e-05
75 2.0481060340869026e-05 2.1850214998332647e-05
100 7.200154469241779e-06 7.615190477092348e-06
150 1.6031385671612408e-06 2.1527648466149964e-06


==> local_svd_0-3channels_1layer.dat <==
0.7327056682062169 1.2068462390818429 1.2114875063513382 1.2129917694741805
0.7327056682062143 1.2068098154165836 1.2114655936317351 1.212974914324247
0.731167920770697 1.2067494590991417 1.2114292405680314 1.212946933394521
0.7311679207706944 1.2066656864927754 1.211378696355632 1.2129079916149885
0.7286255585099128 1.2065592042915898 1.2113143039797094 1.2128583168425113
0.7286255585099102 1.2064308942789481 1.21123649461572 1.2127981969416817
0.7251087790799379 1.2062817950294462 1.211145780820538 1.2127279762033911
0.7251087790799353 1.206113081380637 1.2110427487706428 1.2126480512164504
0.7206586406963679 1.2059260425430416 1.2109280498250474 1.2125588663197555
0.7206586406963653 1.2057220597020553 1.2108023916962742 1.2124609087684717
0.715325925550432 1.2055025839011666 1.2106665295040868 1.2123547037479974
0.7153259255504294 1.205269114894493 1.2105212569662207 1.2122408093645805
0.7091697871565563 1.205023181531703 1.210367397951338 1.2121198117328393
0.7091697871565538 1.2047663241038091 1.2102057985852896 1.2119923202692153
0.7022562497238778 1.2045000789464084 1.2100373200661128 1.211858963288168
0.7022562497238753 1.2042259654779432 1.209862832309328 1.211720383986277
0.6946566300706275 1.2039454757512273 1.2096832085157023 1.21157723688951
0.6946566300706251 1.2036600665205246 1.2094993207304123 1.2114301848319218
0.6864459500138431 1.2033711537729344 1.2093120364454981 1.211279896529549
0.6864459500138408 1.2030801096344332 1.2091222162832522 1.21112704480908
0.6777014003952174 1.2027882615180439 1.2089307127761482 1.2109723055387869
0.6777014003952151 1.2024968932894586 1.2087383702025571 1.21081635726925
0.6685009080894062 1.202207247985887 1.2085460252863063 1.2106598814761598
0.6685009080894041 1.201920531031614 1.2083545081913567 1.210503563004275
0.6589218457539103 1.2016379115530467 1.2081646423820127 1.2103480896332175
0.6589218457539083 1.201360516674141 1.2079772401410005 1.2101941482669616
0.6490399119469749 1.2010894090274165 1.207793087399512 1.210042412692309
0.6490399119469726 1.200825532446382 1.2076129076203348 1.2098935144951164
0.6389281976153914 1.200569612787934 1.2074372944653804 1.209747988060863
0.6389281976153893 1.2003220289648437 1.2072666193634454 1.2096061926212467
0.628656444635927 1.200082735338867 1.2071009639213257 1.2094682494891895
0.6286564446359248 1.1998513626995277 1.2069401666392423 1.20933406891797
0.6182904935904769 1.1996275238067604 1.206784019489337 1.209203504875416
0.6182904935904749 1.1994111364415725 1.2066325014394315 1.2090765534438952
0.6078919114795056 1.1992025404080269 1.2064858841545236 1.2089534537482565
0.6078919114795037 1.1990023948895752 1.2063446775552127 1.2088346521187305
0.5975177855498319 1.1988115020745786 1.206209509134383 1.2087207029096196
0.5975177855498301 1.1986306718535658 1.2060810239158304 1.208612181965975
0.5872206664152696 1.1984606526210062 1.2059598297079932 1.2085096373726705
0.5872206664152677 1.1983021083935435 1.205846476461633 1.2084135696755287
0.5770486412764874 1.1981556187763118 1.2057414533223756 1.2083244278671734
0.5770486412764856 1.1980216871548763 1.2056451925345357 1.208242611714566
0.5670455145027852 1.19790075019875 1.20555807486384 1.2081684756831408
0.5670455145027834 1.1977931860632822 1.2054804344253338 1.2081023325277607
0.5572510645627797 1.1976993206300308 1.2054125623117355 1.2080444559656762
0.5572510645627781 1.197619431884118 1.2053547090256245 1.2079950823996926
0.5477013263554928 1.197553752765048 1.205307085923961 1.207954411852671
0.5477013263554913 1.197502472864546 1.205269865928432 1.2079226083223369
0.5384288039883791 1.1974657393143227 1.2052431837427657 1.207899799759607
0.5384288039883777 1.1974436571561675 1.2052271357871667 1.207886077849621
0.5294624334645869 0.7496037199267521 1.1607130759344082 1.1849627147410051
0.5294624334645853 0.7478055270255973 1.160694732039583 1.1849439516792393
0.5208269806347064 0.7448382086105731 1.1606643080790342 1.1849128169255532
0.520826980634705 0.740745139604873 1.1606220250168415 1.184869513832486
0.5125414455164621 0.7355848682086243 1.1605681866600517 1.1848143228305175
0.5125414455164606 0.7294291225094666 1.1605031743912853 1.1847475973460335
0.5046162385418207 0.7223604860964804 1.1604274407684605 1.1846697587998267
0.5046162385418195 0.7144698849634705 1.1603415022360637 1.1845812908518287
0.4970499547933897 0.7058540262813144 1.1602459312126419 1.1844827330751058
0.4970499547933885 0.6966129163257668 1.1601413478244962 1.1843746742505556
0.48982853366138146 0.6868475630034742 1.1600284115471295 1.1842577454736534
0.48982853366138024 0.6766579416018014 1.1599078129961222 1.1841326132569632
0.48293016765225905 0.6661412740933862 1.1597802660807877 1.1839999727986426
0.48293016765225794 0.6553906455154683 1.1596465007005239 1.1838605415695405
0.47633523034450126 0.6444939578597688 1.1595072561285145 1.183715053351878
0.4763352303445 0.6335332044616477 1.1593632751935987 1.1835642528429038
0.4700347598051402 0.6225840414133937 1.1592152993411156 1.183408890919113
0.4700347598051389 0.6117157459496368 1.1590640646290873 1.1832497206419845
0.4640320081072592 0.6101423208033703 1.1589102986973188 1.1830874940745377
0.4640320081072582 0.6092752726282398 1.158754718731095 1.1829229599668858
0.4583382931031765 0.6078392060243049 1.1585980304193046 1.182756862349098
0.4583382931031752 0.6058479960331999 1.1584409278568757 1.1825899400188011
0.45296777908097413 0.6033195656224025 1.1582840942130854 1.1824229267760964
0.4529677790809731 0.600992236260232 1.158128202672616 1.1822565519262285
0.44793398827162423 0.6002748928916835 1.1579739164430023 1.1820915398149305
0.44793398827162323 0.5967482235627114 1.157821885159809 1.1819286056044382
0.44324828831353447 0.5927628678545759 1.157672732468369 1.1817684417521976
0.44324828831353347 0.5904643820347676 1.1575270264675814 1.1816116862319523
0.4389196098871102 0.5883530761871184 1.1573852250333374 1.1814588635310208
0.43891960988710915 0.5835608911978485 1.1572476020304798 1.1813103037925747
0.4349547099557454 0.580185215020541 1.1571141962860432 1.1811660837819054
0.4349547099557452 0.5784148979687269 1.1569848551936404 1.1810260677985869
0.43135859308366375 0.5729602027331842 1.1568593971667511 1.180890079363624
0.43135859308366276 0.5702015952501408 1.1567377974788902 1.1807581048412246
0.4281349215946083 0.5672305323712848 1.1566202670625083 1.1806303853028977
0.42813492159460736 0.5612816906505662 1.1565072042215805 1.1805073688091245
0.4252863582080183 0.5605365875454916 1.1563990969524818 1.1803896051731193
0.4252863582080174 0.5551162265745996 1.1562964440003358 1.180277658862404
0.4228148327984648 0.5512574066384204 1.156199712564648 1.1801720614006983
0.42281483279846405 0.5487989377083763 1.1561093229503314 1.1800732934665907
0.42072174182846656 0.5424248108376161 1.156025646977519 1.1799817823891339
0.4207217418284658 0.5422973760872895 1.1559490116034534 1.179897905602247
0.41900809306562586 0.5358349682317569 1.1558797036053676 1.1798219954188576
0.4190080930656249 0.5338784223367198 1.1558179737023198 1.1797543432858348
0.4176746076721841 0.5292478296585688 1.1557640396678786 1.179695202992844
0.4176746076721832 0.5258309778002391 1.1557180884534386 1.1796447928370635
0.41672178994274367 0.5226334310610292 1.155680277496516 1.1796032969241037
0.4167217899427428 0.5182243335783425 1.1556507354196317 1.1795708658247803
0.41614997298453094 0.5160193045877406 1.155629562313131 1.1795476167968257
0.4161499729845301 0.5110587420960621 1.1556168297693483 1.1795336337537436
0.40396233486687666 0.509431845615499 0.7287644489969572 1.1394809708037306
0.40347756814722446 0.5043223466683863 0.727419901594427 1.1394714823070182
0.4026738516268357 0.5028961781644725 0.7252011445425252 1.139455727805174
0.4015574534096499 0.49799250290078745 0.7221410575676679 1.1394337960237122
0.40013700349469167 0.49643551551773546 0.7182850233616032 1.1394058096770043
0.39842335409212726 0.492040589618804 0.7136904125676746 1.139371924025345
0.3964294077939355 0.49007147258961975 0.7084261124875469 1.1393323250996163
0.39416991888130887 0.4864392966278328 0.7025722413519326 1.1392872276475616
0.39166127367579007 0.48382555537138605 0.6962202160297276 1.1392368728617703
0.3889212562036962 0.4811694389598841 0.6894733494614878 1.139181525952804
0.38596880554751967 0.47771978380107805 0.6824481085190498 1.1391214736317528
0.3828237711242731 0.4762207177750775 0.6752759761931009 1.1390570215649296
0.3795066717936959 0.47180683753817837 0.6681053587046135 1.1389884918602537
0.3760384642038756 0.4715568904573505 0.6611019043171071 1.1389162206404515
0.3724403251796279 0.4673026345828034 0.6544438931442897 1.1388405557533607
0.3687334523032577 0.46597680283384135 0.6483080460498487 1.138761854665102
0.364938886177686 0.46331319872366805 0.6428434122011354 1.1386804825781691
0.36107735723541806 0.46038255795200184 0.6381401214220216 1.1385968108142737
0.3571691593716371 0.45964365445145844 0.6342102942446317 1.1385112155006547
0.35323405208010683 0.45629295247078344 0.6309951135359312 1.1384240765974127
0.349291191960218 0.4549618482630865 0.6283930164468005 1.1383357772974791
0.34535909293865696 0.4532502928522537 0.6262907240573852 1.1382467038088446
0.34145561115090123 0.45052035960285275 0.6245839011665938 1.1381572454635585
0.3375979426778053 0.4497088169354968 0.6231858056135416 1.1380677949312423
0.33380260540115975 0.4480852604849691 0.6220281970422009 1.137978747927658
0.3300853422798386 0.4459508637206612 0.6210588485244323 1.1378905009969187
0.32877741468591076 0.44462624173544585 0.6202382230359982 1.1378034444770908
0.32829342423456226 0.44410780285311746 0.6195364138684087 1.1377179458133773
0.32749156929448126 0.44255785427936817 0.6189306659676496 1.1376343179360704
0.3264608251538474 0.4412928199529081 0.6184034726820293 1.137552774198773
0.32637894393732997 0.44031187369359476 0.6179411511406004 1.1374733915126816
0.32496528451853235 0.4397030269599733 0.6175328082829984 1.1373961245408772
0.32326278329684294 0.4396116864716996 0.6171696461391496 1.1373208938515083
0.32294196980274253 0.43919312713027736 0.6168445602290181 1.1372477004819175
0.32128586099398815 0.4349554713555146 0.6165519351716294 1.1371766853413927
0.3195386875545008 0.43039974855201935 0.6162874846308499 1.1371081095949476
0.3190509064235099 0.42605630618914314 0.6160480344558268 1.137042297755176
0.31657599211150295 0.42194539324585356 0.615831239588288 1.136979587551717
0.31625623096976807 0.4195415465318785 0.6156353357891144 1.1369203011773334
0.3138805751614845 0.41886197055782975 0.6154589221905994 1.1368647335884534
0.31309411984035834 0.4180852084235785 0.6153008927511722 1.1368131499811525
0.3109851925036411 0.41773659183060896 0.6151602804449865 1.1367657869854126
0.3100473005945977 0.4161761163703338 0.615043202457342 1.1367228548171366
0.3079111591680345 0.41449138276867825 0.6150339105634989 1.1366845392596892
0.3071100422572333 0.4141952081694866 0.6149280324756077 1.136651003129469
0.30468027740787823 0.4118121810878658 0.6148353677192417 1.1366223872033283
0.30428028559883685 0.41117701567311715 0.6147577208253053 1.1365988106990803
0.30156140915998775 0.4090486248152378 0.6146945722225726 1.1365803714293252
0.30131456346275576 0.40815293624599497 0.6146457849762214 1.1365671457460462
0.29896101082943877 0.40592897945292616 0.6146110240874993 1.136559188379919
0.2978359975879253 0.4054280226897816 0.6145902344142604 0.695665768484446
0.2964885795424128 0.40300950827306736 0.6145434025761822 0.6956639243340217
0.2942663017764906 0.40248007450031636 0.6137557414996926 0.6956604381194665
0.29415366074705346 0.4009032481668434 0.6127321907872864 0.6956547753834174
0.2919649142256848 0.3991139409502951 0.6115408427820732 0.6956463166462334
0.2906267484461902 0.3987306483759031 0.6102491401730429 0.6956344301780575
0.2899298149401883 0.3976453063514487 0.6089088437001925 0.6956185293545666
0.28805467560766596 0.39650022359823667 0.6075444153040902 0.6955981126855347
0.2869380023098035 0.3956808355239072 0.6061496123630349 0.6955727872879581
0.2863447862623642 0.39518862343552463 0.6046909651765056 0.6955422783800665
0.2848045728384289 0.3947108641175427 0.603113130684237 0.6955064283078068
0.28343773729618066 0.39045183571485303 0.6013424595983101 0.6954651886964868
0.2832199967174007 0.38598517779167707 0.5992882607031512 0.6954186088140843
0.2822473694496929 0.3813425892634192 0.596844323743239 0.6953668224578061
0.2812360314015338 0.3765554793306678 0.595739773947059 0.6953100348905237
0.2804058188540481 0.3716546419100898 0.5952495596082238 0.6952485107051714
0.27975840407984687 0.3666699824900425 0.5943949931334432 0.6951825630335667
0.2794918448982812 0.361630299531114 0.5938939139210756 0.6951125442291333
0.2792950648954146 0.35656312094406806 0.5931236338113625 0.695038837997148
0.2790167032861785 0.3514945947925983 0.5914218277905396 0.6949618528773746
0.2757717855457096 0.34644943190275196 0.5902850116584223 0.6948820169617811
0.2720771605841266 0.3414508958140595 0.5891724931403436 0.6947997737309264
0.2684244196180001 0.3365208309217858 0.5863825732809629 0.6947155788938932
0.2648291381301631 0.33167970950080333 0.5859741548411888 0.694629898098824
0.26130602047178236 0.32694665646349397 0.5830166512861847 0.6945432053028413
0.2578688269801219 0.3223393678018352 0.5809148761227597 0.6944559813780059
0.2545301115039385 0.31787376799097816 0.5791048192828906 0.694368712032468
0.25130059732971416 0.31356317783315757 0.5751694373268582 0.6942818831279086
0.24818804793744895 0.30941681642954466 0.5746455456492454 0.6941959698006998
0.2451958207666618 0.30543792957578353 0.5698611565204886 0.6941114140571478
0.24232205654673267 0.3016228608728809 0.5686755248192662 0.694028586790868
0.23956097555174735 0.2979629865396045 0.5645728298919234 0.6939477412093698
0.23690655096934343 0.29444969913163305 0.5618122975005979 0.6938689880136497
0.23435633444937043 0.29107935966137966 0.5589471075018515 0.6937923349208021
0.2319128010207909 0.28785484947346124 0.5546222066499984 0.6937177925418407
0.22958208221536783 0.28478375439642295 0.5530284904116666 0.693645478472941
0.22737184889194756 0.2818755597606039 0.5472632783827585 0.6935756492249823
0.22528971740550252 0.2791396003075217 0.5468573979020671 0.693508662315716
0.22334246669712887 0.2765840822657821 0.5405286033313271 0.6934449175531864
0.2215358162478018 0.2742158276590301 0.5398090741591941 0.6933848126643462
0.2198744759421422 0.272040361489317 0.5340208073415044 0.6933287199393923
0.21836228972505 0.2700621128910044 0.5324237117192726 0.693276977361029
0.21700238984530892 0.2682846250100176 0.5274096256297987 0.6932298869254643
0.21579733088686076 0.2667107355341152 0.5251519236237201 0.6931877156536613
0.21474919627997516 0.26534271953806793 0.5207317635856644 0.6931506971556084
0.2138596788987331 0.26418239740681604 0.5180579373819432 0.6931190329338481
0.21313013998742664 0.26323121375073905 0.5140239457474108 0.6930928932186152
0.21256165091845575 0.262490293408888 0.5111884804334215 0.6930724173738086
0.2121550217809564 0.26196047988934323 0.5073207776471887 0.6930577139918561
0.2119108201132677 0.2616423606464982 0.504575227192747 0.6930488608079277
0.16066944501316424 0.2401896598107363 0.5006546870178078 0.6107291284471812
0.16066944501316416 0.23994031891419612 0.4982341677779093 0.6098971162677801
0.16050889344612426 0.23952683024159224 0.49405619534329437 0.6094431982956822
0.16050889344612418 0.2389522797833763 0.49216602119475383 0.6085537776765331
0.16024254776990834 0.23822092243008872 0.4875547053968132 0.6085208802751262
0.16024254776990818 0.23733811873686284 0.48636048263873594 0.6070811752674455
0.15987225035772964 0.2363102567387375 0.4811869998846111 0.6066159060008507
0.1598722503577295 0.23514466096880293 0.4807968241845106 0.6050397766728979
0.15940054497601358 0.23384949111787642 0.4755285281440687 0.6042035005363804
0.15940054497601344 0.23243363296661032 0.47492053985541016 0.6024492174349796
0.15883064238311595 0.23090658431763245 0.47047401625042023 0.6013104406205332
0.15883064238311573 0.229278338661211 0.46886449697383836 0.5993339217732103
0.15816637769538672 0.2275592692327246 0.4656901452814557 0.5979685479713662
0.15816637769538652 0.2257600159779733 0.46299222304384186 0.5957225614616833
0.15741216062814542 0.22389137775006393 0.46118448986057764 0.594214209604957
0.15741216062814528 0.22196421183813822 0.45732373623806555 0.5916474610840308
0.15657291987298416 0.22061146770384105 0.4569666524810698 0.5900878615880155
0.15657291987298402 0.22035388743074544 0.4530507938264491 0.5871439732797625
0.1556540429808908 0.2199893426917639 0.4518603387182738 0.5856334536665332
0.15565404298089067 0.2199267967720655 0.4494369783644884 0.5822498443231783
0.15466131318234236 0.21933347268373654 0.4466071474359408 0.5808979093296327
0.15466131318234222 0.218578428665747 0.4461305796975522 0.5770045873140635
0.15360084459292 0.21797748146978088 0.4431435843380002 0.5759305909575668
0.15360084459291987 0.2176673433519269 0.4415418637879651 0.5714488776779534
0.1524790172308877 0.21660697257875366 0.44046595716883896 0.5707827726517481
0.15247901723088755 0.21593915781146933 0.43810459454800205 0.5656239834748352
0.15130241321855178 0.21540504758092774 0.4366659294232807 0.5655071141499375
0.15130241321855167 0.21407016228180611 0.43605775982417927 0.5601571181827141
0.15007775546081795 0.21388466497681607 0.4343278547926627 0.559571240989425
0.15007775546081786 0.21261165283832734 0.43291255595692085 0.5547865416581055
0.14881185000192237 0.2118240191444498 0.4319711691289296 0.5533315840705362
0.14881185000192226 0.2110394726641929 0.43181155849952135 0.5494487202494336
0.1475115331643552 0.20976693296527535 0.4310263693601276 0.5469451336612374
0.14751153316435503 0.2093640661013137 0.4305550645491775 0.5441957601052129
0.14618362447934063 0.20772280192270398 0.42746440536264974 0.5404508519671966
0.14618362447934055 0.20759624375430538 0.42315893053109443 0.5390775552498599
0.14483488632483085 0.2057470622678592 0.41906957149579965 0.5341406116583717
0.14483488632483074 0.20570069851360673 0.4152114419607729 0.5338862638365807
0.14347199107408606 0.20382771103725325 0.4115980758323089 0.5294267040516063
0.14347199107408592 0.20370936148895916 0.4082410647565514 0.5272872462288513
0.14210149635908775 0.2018494080243967 0.40515014340426886 0.5249714572803446
0.14210149635908764 0.20175715157519145 0.40233342981072007 0.5208030161843399
0.14072982859876818 0.1998519171113691 0.39979768298169804 0.5206878850741695
0.1407298285987681 0.1998233065302599 0.39754852718784894 0.5169410175278997
0.13936327383965091 0.1980006768691044 0.39559063112075565 0.5141203970585574
0.13936327383965086 0.19776041446776507 0.3939278445801924 0.5133960714356911
0.1380079723573361 0.1962090211749111 0.3925632995349339 0.5101698781721259
0.13800797235733606 0.19567152739078159 0.391499482742778 0.5076151110775559
0.13666990769298676 0.19448026542724933 0.39073828627840157 0.5072559629870418
0.13666990769298662 0.19356717623490902 0.3902810412285833 0.504640859522481
0.135354869045203 0.19281477993197274 0.3154180953130349 0.5023054898510283
0.13535486904520289 0.19145759031004161 0.3149639119024719 0.5012004983761991
0.13443608981676855 0.19121033519095867 0.3142113644500563 0.5002265585728776
0.13443276469963836 0.18966392015206043 0.3131670005205291 0.49837802299559675
0.1342317098842826 0.18935267528589184 0.31183981060849675 0.4967329342030165
0.13421566508481442 0.1881740928295365 0.31024105992719353 0.49526572630021143
0.13406834534364948 0.18726200411360777 0.3083840828751054 0.49490322773640827
0.13406834534364934 0.18674220613664408 0.30628404736497006 0.4939542871581496
0.13389958588730402 0.18537199949105232 0.3039576969258816 0.4927808149839645
0.13385835294382734 0.1851948147095016 0.3014230788134895 0.49173127086046403
0.1334436885594998 0.18406841369378935 0.29869926630251625 0.4907942046827864
0.13337820430759223 0.1831599992121712 0.29580608293315985 0.4899597640952841
0.1328550754065333 0.18283655755969475 0.29276383580180104 0.4892191511199286
0.1328152836897662 0.18168113666557822 0.28959306410319247 0.4887481948827144
0.13281528368976606 0.1811660515011786 0.2863143081279139 0.4885644140579433
0.13281043383340105 0.18060624867434844 0.28294790287533766 0.4879883966100403
0.13219010482265486 0.17961537307273864 0.27951379942919796 0.48748473078485927
0.13211831063544816 0.17922090849442468 0.2760314163118146 0.48704782597831314
0.1315996445291364 0.1787114366596346 0.272519522201553 0.48667284278549466
0.13159964452913628 0.1778968953653644 0.268996150618067 0.48635565427773714
0.13149832117144253 0.17733158373031918 0.26547854626927175 0.4860928009041051
0.13131390955054018 0.17717380859525828 0.2619831412487436 0.4858814445901929
0.1306502685239191 0.17654389914874516 0.2585255561188278 0.48571932605130846
0.13057008684455337 0.17600859855175766 0.255120613890217 0.48560472788708386
0.13042379275079688 0.1755690798940844 0.2517823397490834 0.4855364449612408
0.13042379275079677 0.17550349808061808 0.24852388935088868 0.4827584217192406
0.1298694185552094 0.17522628071816107 0.24535729810414866 0.4769546319805113
0.1296434037906399 0.1749809183311357 0.24229288802093155 0.47135421364514546
0.12928805333427115 0.17483349955139463 0.23933819390754957 0.4659693314750216
0.12928805333427104 0.17373958754277524 0.23649658233583162 0.4608045197027428
0.12901835742426412 0.1720397110865262 0.23376646185095273 0.45626911623665634
0.128874375848995 0.17040124807383328 0.23114248626768255 0.45619096555593236
0.1282346940692679 0.16882117509014918 0.22861902981748494 0.45605972327751376
0.1281910297966934 0.16729841418493044 0.22619383719435193 0.4558738816424022
0.12819102979669333 0.16583480990543223 0.22386933167106826 0.4558553760263959
0.12795536730068446 0.16443449325063977 0.22165142968995802 0.4556312876506013
0.12736321230947778 0.16310263170063022 0.22060736552239457 0.4553291009048967
0.12731221335745718 0.16184443580388863 0.22034980179162794 0.45496373965728226
0.1271309380976627 0.160664645060959 0.21992273845195337 0.45453081578015536
0.1271309380976626 0.15956736193720805 0.2195475293250973 0.45402506024957096
0.12679649822352873 0.15855606103990863 0.21932945208969076 0.4534402421768596
0.1265503076151988 0.15763366252207522 0.21857445570236594 0.4527690867073198
0.12615307344397741 0.15680261640201473 0.2176634273025979 0.45200320052286547
0.12610720760128805 0.1560649772950707 0.2175649875796312 0.4511330185636667
0.12610720760128794 0.15542246409430022 0.21660312200381932 0.4511108398676206
0.12592091101429945 0.15487650500994074 0.21571036828343015 0.45014779215861955
0.1256337277789323 0.15442827023078137 0.2154012702348107 0.4490356469668741
0.12547917867015346 0.15407869476720687 0.21406646505028318 0.44778374827962986
0.12530648751907672 0.15382849380930247 0.21398922562576758 0.44655948633820286
0.12523493611612854 0.1536781725637416 0.21260804169632896 0.4463786194026375
0.125142571678083 0.11662527829055332 0.2124061483970924 0.4448066623709632
0.1251212197318552 0.11652593129904168 0.2110359526537134 0.4430549234102126
0.12512121973185517 0.11636105979632039 0.21096489478181238 0.44219604114579375
0.12417594219982117 0.11613171499430856 0.20966853797288182 0.44111212139405015
0.124175942199821 0.11583935078662747 0.2093606413283249 0.438969910558184
0.12327509915837265 0.11548580645664265 0.20851959296733802 0.4380236467043888
0.12327509915837251 0.11507328515492411 0.20759291740299804 0.43662427983944635
0.12300655695211375 0.11460432864461224 0.20752011740830245 0.4340769127927888
0.12242248446575933 0.11408178888871774 0.20667178790677931 0.43405167262937355
0.12242248446575921 0.11350879711114578 0.20597595582983808 0.43133626812085674
0.12162159337359492 0.11288873100276174 0.20574383663009269 0.4302920864623736
0.1216215933735948 0.1122251807657373 0.20543368681283639 0.4284181166454139
0.12087549430130344 0.1115219146954461 0.20504578778730487 0.4267567334523305
0.12087549430130333 0.1107828449920315 0.2048128246707274 0.4253452931525309
0.12071211739371689 0.11001199447702828 0.20382458755481925 0.4234560133794793
0.12018682460928194 0.10921346486824819 0.20184638734151739 0.42214646986391063
0.12018682460928183 0.10839140724266437 0.19982038855374007 0.4203985211040691
0.1195578336183085 0.10754999529497634 0.1977575984322739 0.4188538188269229
0.11955783361830838 0.106693401977055 0.19566881192690694 0.41759115230906574
0.11899043524397519 0.10582578006686348 0.19356455943784645 0.4154996052515864
0.11899043524397505 0.10495124712277706 0.19145506980705326 0.4150393677111602
0.11848625541153184 0.1040738750241197 0.18935024830098646 0.4127474728969875
0.1184862554115317 0.10319768363397233 0.1872596675282824 0.41211233264004254
0.11822836561569341 0.10232663650837462 0.1851925651189143 0.41071886127668494
0.11804667003571818 0.10146463294409801 0.18315783297695987 0.4089562080146101
0.11804667003571802 0.1006154831809297 0.18116396479658553 0.4087141234222457
0.11767283357536 0.09978284027555624 0.17921889736080296 0.40746161801075576
0.11767283357535986 0.09897004500635265 0.1773296441324033 0.40623673541317246
0.11736569955765841 0.09817983768331172 0.1755016259850532 0.40532142861530407
0.11736569955765826 0.09741395518906559 0.1737377790179917 0.40528282248152253
0.11712603473576112 0.09667281657962692 0.17203796240839392 0.40460081467501685
0.11712603473576101 0.09595568849687058 0.17039955579275767 0.4041913576051384
0.11695442842631343 0.09526152530754116 0.16881953601674632 0.4019491155783145
0.11695442842631332 0.09459002822715128 0.16729682530197132 0.3986147989257421
0.11685129834353565 0.09394217232819567 0.16583326826308256 0.39534025349677016
0.11685129834353554 0.09332000060010796 0.16443299589565216 0.3921499136882508
0.11503973730320421 0.09272608649034061 0.1631011756504463 0.38906847293027
0.11112444850787287 0.09216307386262448 0.1618430180507179 0.38611907188331496
0.106589741700834 0.09163342316122292 0.16066326258814143 0.3833223980018929
0.10149906446589291 0.09113931801249217 0.15956601173689566 0.3806964462213686
0.09592748258147632 0.0906826564168789 0.15855474012738238 0.3782566295502123
0.09001821198200018 0.0902650750940649 0.15763236794552923 0.37601603152183405
0.08405856124831841 0.08988798136001568 0.15680134524812464 0.37398569099308027
0.07857025701517317 0.08955258225190826 0.1560637266911117 0.3721748699018891
0.07422972973497388 0.08925990785241833 0.15542123120760476 0.37059128534109115
0.07296676459141826 0.08901082868458636 0.1548752870453712 0.3692413015471615
0.07291265783246628 0.08880606803168163 0.15442706442675522 0.3681300834939292
0.07282284151299796 0.08864621024957908 0.15407749839068666 0.3672617161103249
0.07269785389985438 0.08853170608094946 0.15382730415006382 0.36663929376765025
0.0725384403570504 0.08846287583876207 0.1536769869281554 0.36626498451144596
0.07234554535051863 0.07409682117763387 0.14956288099420534 0.2206074203611787
0.07212030246723578 0.07403155809038478 0.1494169246237582 0.22060731037804163
0.07186402266027392 0.07392328938653675 0.14917480343729006 0.22034985639755778
0.07157818096531976 0.07377276350670225 0.14883820996563504 0.22034974688179962
0.07137051442854025 0.07358101600350683 0.14840948098024204 0.21992279267372605
0.07126440196159758 0.07334935768960098 0.1478915657743075 0.2199226839290339
0.07092444427072926 0.07307935997323071 0.14728798683736724 0.21932950578177038
0.07056018440109431 0.07277283778659129 0.14660279393462378 0.21932939810025193
0.0701736002534004 0.07243183057639492 0.14584051274382623 0.21857450872703027
0.06976675460652937 0.07205858187773881 0.14500608930268497 0.21857440238510445
0.06971485318105092 0.07165551803141393 0.14410483157789614 0.21766347953174106
0.06934177890280087 0.07122522663211392 0.14314234948469082 0.2176633747865167
0.06890085765036402 0.07077043531217472 0.14212449466753477 0.21660317332046905
0.06881481562260884 0.07029399147462781 0.14105730130438193 0.21660307040670498
0.06844621375927566 0.06979884359234532 0.1399469291263733 0.21540132053431763
0.06837074918239049 0.06928802468873763 0.13879960976083106 0.2154012196620274
0.06798009512799805 0.06876463860876826 0.1376215974161833 0.2140665142411782
0.06750476279719822 0.06823184967262304 0.1364191248393606 0.21406641559391335
0.06702248098010076 0.0676928762641556 0.1351983653883506 0.21260808970084005
0.06653550924007191 0.06715098881388913 0.1339654019573393 0.21260799343465422
0.06604609695801103 0.06660951243401851 0.13272620331138696 0.21103599940795467
0.06555647987801862 0.06607183404817701 0.13148660798493997 0.21103590565102334
0.06506887764172828 0.06554141305827232 0.13025231493262737 0.2093606867821844
0.06458548922107238 0.06502179315405358 0.1290288778551409 0.20936059563503218
0.06410847900588147 0.0645166105270082 0.12782169509816096 0.20759296151975562
0.06363993883379102 0.06402959050619407 0.12663597678755528 0.20759287305602314
0.06318180137696894 0.06356452158117075 0.12547665285529264 0.205743879385813
0.0628711864033722 0.06312519661181458 0.12434816284450512 0.20574379365348336
0.06273567800135504 0.06271532281239138 0.12325406663785934 0.20382462893755154
0.062302628585469 0.06233842968813639 0.12219650558925917 0.20382454596054728
0.0618829738269595 0.061997831296946075 0.12117579582586856 0.2018464273503645
0.061476371517389106 0.06169667589369567 0.12019068354161368 0.201846347130425
0.06108227908604309 0.061438020780932245 0.11923951143960144 0.19982042719782772
0.06079492598874811 0.061224922685429055 0.11832166017749854 0.19982034971657794
0.06070055830871679 0.06111994422906042 0.11743824711795142 0.19775763572966681
0.060331792072150336 0.06110730510851212 0.11659182743801723 0.19775756095079372
0.05997718181015257 0.06108555534491258 0.11578565487048116 0.19566884790350872
0.05963824537800038 0.061066500295300315 0.11502305756311997 0.19566877577497022
0.05931655180387115 0.06104893265020227 0.1143070993067485 0.19356459412631574
0.05901357188298384 0.06102165951449831 0.11364046021770713 0.19356452458251716
0.058730621079186605 0.06097890028553812 0.11302543204864163 0.19145510324576312
0.05870618199865298 0.060949991783990895 0.11246395768094855 0.19145503620964632
0.058699076170223886 0.06092162976724972 0.1119576799459915 0.18935028053304886
0.05851758916286806 0.060896146571216364 0.11150798591762387 0.18935021591805146
0.05846885183259114 0.06085534814564643 0.11111604266360947 0.18725969860065095
0.0584629341294689 0.06085126084831897 0.11078282438213825 0.18725963631250617
0.05822926561237507 0.06081812055758581 0.11050913214972415 0.18519259508157507
0.058212945743974426 0.060815472669208386 0.11029560776638885 0.18519253501993752
0.05810378690955458 0.060729765354335205 0.11014274308194585 0.183157861882203
0.05801272976892715 0.06035241083293381 0.1100508859791907 0.1831578039421093
0.057819993110655256 0.05436235395134593 0.0740249185432149 0.1811639926983386
0.05772696758218213 0.05435906788901989 0.07395886548412421 0.18116393677154619
0.05767393741082845 0.05431253919093121 0.07384926566049235 0.1792189243139734
0.05765169835509499 0.054303902285765246 0.07369684542952597 0.17921887029027964
0.057508391325797464 0.054230706740122286 0.07350260874982507 0.17732967019214102
0.05739052735694913 0.05421456707035019 0.07326782462694525 0.1773296179608623
0.057298475504492505 0.05413134107707732 0.07299401150863383 0.1755016512058188
0.05729711541266125 0.05408337789263741 0.07268291900488019 0.1755016006576608
0.05723252113723757 0.05401824629261767 0.07233650736296902 0.17373780345237444
0.05719286740461475 0.05394096807181004 0.07195692516857052 0.17373775448180168
0.057052643307050316 0.053864259572306415 0.07154648577022192 0.17203798610586937
0.05660554601930351 0.05382491291783154 0.0711076429368389 0.17203793861359856
0.056407819615153745 0.0537252947782704 0.07064296625756529 0.1703995787989021
0.05604272489941976 0.05365317368279638 0.07015511678242045 0.1703995326934766
0.05580944707646187 0.05361357903479978 0.06964682338349622 0.1688195583734292
0.05534639532931787 0.053562087354248784 0.06912086029316232 0.16881951357083239
0.05498536806010764 0.05349990200558393 0.06858002625075267 0.1672968470484528
0.0545272881827708 0.05345621192012735 0.06802712566483093 0.1672968034699066
0.05418446821946013 0.05342830556996989 0.06746495217319214 0.1658332894373334
0.05370649293384458 0.05334580815278928 0.06689627494888893 0.16583324700664978
0.053670546555428786 0.05303094307702632 0.0668656863696457 0.16443301653526832
0.053238136209529816 0.052687406544376696 0.06681695341851639 0.16443297517701438
0.052907638159413364 0.05232644381642089 0.06673605503858301 0.16310119579300966
0.05250408729400983 0.05195883846696973 0.06662347237708968 0.16310115543178408
0.05214683778611004 0.05159543354363836 0.06647987179990929 0.1618430377337817
0.05177345810500675 0.05124678282300555 0.06632382803064221 0.1618429982942435
0.051424937303657915 0.050922774639609016 0.06630609783796129 0.16066328184906037
0.051076912978635355 0.05063304109224865 0.06610316437867561 0.16066324325626963
0.050745482839153144 0.05051978766899183 0.06587224428706483 0.15956603061263852
0.05042523443559817 0.05050016270273871 0.06575030278236071 0.1595659927924326
0.050118224684512554 0.0504660935927368 0.06561465767084938 0.15855475865438476
0.04983264006168689 0.05042701638994144 0.06533185902830466 0.15855472153367284
0.04955685152447731 0.05037989985651836 0.06517834315169091 0.1576323861596019
0.049375136656512324 0.050363820909284936 0.0650254235359067 0.15763234966654865
0.0492565614881215 0.05029304179561813 0.06469703274564428 0.1568013631844129
0.04905651689582169 0.050234363607099666 0.06461054236179589 0.15680132724851992
0.04883785844456672 0.05016183010964568 0.06434845996962782 0.1560637443840956
0.048646901230702186 0.0501448636495794 0.06404943735868916 0.1560637089362006
0.04847167732206346 0.050056734947719284 0.06398155563332142 0.1554212486911307
0.04832155433133987 0.05001585704761386 0.06359823287966541 0.15542121366334433
0.04819169129633497 0.04995374109610622 0.06349749260961624 0.15487530435270586
0.04808608689833132 0.04991664469531629 0.06320045370610518 0.15487526967830303
0.04800286758582181 0.04985041960588001 0.06295705649001504 0.1544270815906556
0.04794361493953863 0.049836565821352076 0.06279021591665214 0.15442704720393433
0.04790783540833347 0.04977481575851629 0.06243026280082785 0.15407751544348197
0.042982216725294474 0.04977125166859124 0.062369541172491175 0.15407748127959983
0.03487785459418795 0.04972958342107231 0.06194046442604859 0.1538273211237438
0.028051435494032755 0.049728208500955426 0.061918848614710364 0.15382728711853924
0.028051435494032637 0.049392592629450074 0.06150502501784061 0.1536770038544651
0.02803243968066371 0.046888202357114744 0.061423900398308307 0.15367696994426866
0.028032439680663542 0.03656105913856899 0.06106525968191703 0.0740508812360811
0.028000901593978438 0.036558458007472545 0.0609456567034772 0.07398501139603976
0.028000901593978313 0.0365188051516236 0.06062319759143821 0.07394969393048209
0.027957002347454088 0.036509429637348725 0.060483614216017036 0.07388303516217977
0.02795700234745391 0.036447813552537685 0.06018085725769848 0.07387571618192271
0.027900992946933798 0.036433403917870005 0.06003706164034799 0.07377242489381462
0.027900992946933687 0.0363450813577128 0.059740244304674915 0.07372372079421344
0.02783319179940723 0.03633866706396571 0.0596057553866635 0.07361858813498821
0.027833191799407173 0.03623512974678399 0.05930334733609689 0.07353002752639053
0.027753981596408017 0.03620513905051419 0.05919025958279847 0.0734225270496989
0.027753981596407917 0.03611529327371666 0.05887212536102899 0.0732959031671826
0.027663805633617252 0.036060820407699305 0.05879181789201252 0.0731855084919458
0.027663805633617193 0.03595156675308724 0.058448473490736584 0.07302286334347349
0.027563163638609986 0.035938435955448884 0.05841201041716608 0.072909048514058
0.027563163638609958 0.03582609782928094 0.05805245833582894 0.07271265418140317
0.02745260718732713 0.03575613191082614 0.05803414467022627 0.07259489422116469
0.02745260718732703 0.03566543753841186 0.05771466077751509 0.07236723171865939
0.02733273479675787 0.0356439437039221 0.05763060304351107 0.07224500340020334
0.02733273479675777 0.03555076304163985 0.057399935430246136 0.0719887395421492
0.027204186786543145 0.035482517067372474 0.05723881545425194 0.07186152239278974
0.0272041867865431 0.03540739196308523 0.05710941413622956 0.0715794851518485
0.027067640005950168 0.035356152255705375 0.056859080660497954 0.07144676270783007
0.027067640005950112 0.035308596322153045 0.05684406016358483 0.07114191556411933
0.026923802525250763 0.03529463132850386 0.05660469047938675 0.0710031768824789
0.026923802525250572 0.035253387203679896 0.056491096664088185 0.07067859266761164
0.026773408392402828 0.03522675340109111 0.05639199629450201 0.07053333410031629
0.026773408392402734 0.035209083794555264 0.056206559855205916 0.07019216883413305
0.026617212557617956 0.03487207465991313 0.056134377950959 0.07003989606554732
0.026617212557617845 0.03431680396818681 0.05604886735631119 0.0696853632682032
0.02645598607043358 0.03364339602077957 0.055919318486452034 0.06952559361438136
0.026455986070433417 0.03284942415159134 0.05581823325199049 0.06916093955578716
0.026290511656581687 0.03193457164909354 0.05578880311408171 0.06899320452267792
0.02629051165658148 0.030900883524426322 0.055745856685641186 0.06862168484774088
0.02612157978469626 0.029752402052117065 0.05570236195448239 0.06844553294556995
0.02612157978469616 0.028494641333015006 0.055454903246405944 0.06807039108927015
0.0259499853329338 0.027134071024583564 0.05513377052114593 0.06788539090222945
0.02594998533293367 0.02576080951528846 0.054826785052325605 0.06750983868191959
0.02577652495464826 0.0257432804250624 0.054535374426660926 0.0673155821962208
0.025776524954648137 0.02571417779463481 0.05426087794736014 0.06694278293115051
0.025608814263049975 0.02567770155241529 0.05400449453617665 0.06673888912999275
0.02560199519956068 0.025673669203349153 0.05376727548627306 0.06637194356305924
0.02560199519956051 0.025621986886258292 0.05355013517807794 0.06615806230300786
0.02542719132388 0.02555942541602607 0.053353866192300245 0.06579999742053927
0.025427191323879925 0.025486338803467276 0.05317915329871251 0.0655758136057338
0.025252906413433075 0.025403137074399597 0.05302658463398074 0.06522957401350821
0.02525290641343296 0.02531028239012151 0.052896659946607825 0.0649948120712275
0.025079929734126993 0.025208284786875323 0.05278979632476028 0.06466325255719424
0.025079929734126805 0.025097697616022145 0.05270633194822297 0.06441768116430002
0.02490904174352137 0.02497911277145755 0.05264652838366946 0.06410355680397843
0.02490904174352124 0.024853155794170474 0.05261057187328243 0.06384699366287142
0.024741000519330335 0.024720480946134465 0.029598111496123188 0.06355293920375693
0.02474100051933019 0.024581766347309172 0.029572544466709625 0.06328525531287049
0.024576510776211157 0.024437709270941264 0.029529925563655707 0.06301373747594402
0.02457651077621107 0.02428902169407412 0.029470248603956428 0.06273485963706041
0.024416165646586184 0.024136426202479473 0.02939351427214009 0.06248807584026796
0.024416165646586118 0.024132805632932797 0.029299739809697162 0.062197985058124815
0.02426036337020119 0.0239806523516111 0.029188971967661587 0.06197768177669684
0.024260363370201054 0.023822433585078455 0.02906130361161739 0.061676404364646685
0.024109237786202466 0.023662504802511156 0.028916894471680676 0.06148363047857058
0.024109237786202182 0.023640600843725528 0.02875599660889521 0.06117122022831199
0.023962682299075087 0.023625068661321566 0.02857898535043643 0.06100614697553801
0.023962682299074924 0.023599279808911723 0.028386396441636118 0.06068266335580642
0.02382051363283536 0.02356338044267168 0.02817897024978484 0.06054471513688002
0.0238205136328352 0.02351757318807266 0.027957703649290712 0.060210211107790665
0.023682690342070146 0.023501600612941716 0.027723909693055732 0.06009861716626023
0.02368269034206999 0.023462115124598403 0.027479284007229616 0.05975314834055512
0.023549430480408494 0.02339731541614579 0.027225974574216764 0.059667612141297156
0.02354943048040841 0.023340454308642827 0.026966647780837006 0.059311262501046624
0.023421177619132056 0.023323532317578877 0.026704537757947577 0.059252273354933556
0.023421177619131865 0.023241170000602336 0.026443459045105054 0.058885180848752855
0.023298492654898254 0.023179796880924607 0.026187756838811655 0.058853855753904456
0.02329849265489809 0.02315067472629342 0.025942172564556384 0.05847622716350417
0.023181957398093297 0.02305253119025311 0.025759569153953082 0.058473950782771546
0.02318195739809324 0.023020355785067167 0.025742041420465128 0.058114191307980935
0.023072119599375083 0.0229472583172587 0.025712941040837912 0.058086066440235125
0.023072119599375013 0.022862850079010576 0.025711633232205038 0.05777608947731227
0.02296947147041103 0.02283540510325784 0.02567243557891603 0.0577164043032848
0.022969471470410865 0.02271754653349831 0.025620757248343142 0.05746097799331566
0.02287444629407337 0.022707977892002778 0.025558200594742633 0.05736882274451336
0.022874446294073304 0.022594278895739246 0.02550112870755588 0.057170005860996936
0.022787422348473037 0.02255638829698022 0.02548511959660659 0.05704472077293373
0.02278742234847303 0.02250677939581443 0.02540192424255406 0.056904155412285405
0.022708728676686767 0.02246621656477893 0.025370875315594062 0.05674530999091683
0.0227087286766867 0.02240862675138591 0.025360379953584172 0.056664264077995824
0.022638650462688186 0.022333987473775543 0.0253424180317358 0.056471631496720395
0.022638650462688054 0.022265058982939716 0.02532370663715464 0.05645104428084682
0.022577433320437826 0.022198229849076188 0.025309540152839816 0.05626509949075392
0.02257743332043765 0.02212580681940938 0.02530907665226781 0.0562245774668147
0.022525286437408153 0.022059589016923974 0.025286829467191425 0.05610693636385006
0.022525286437408004 0.021990770737852737 0.02524876012705353 0.05600491077631134
0.02248238473379686 0.021918714722527842 0.025210434956315544 0.05597697351452205
0.022482384733796587 0.02185978119356908 0.025207086816452236 0.055875547603294495
0.022448870251623777 0.021776259008920884 0.025163329962747526 0.055813280715365406
0.022448870251623572 0.021732799957672435 0.025152025656741284 0.05580291738196535
0.022424852980637195 0.021632874702985486 0.02510662244410991 0.05575926624404374
0.022424852980636893 0.02161002809095342 0.02509650803753385 0.05565023474692455
0.02241041130114897 0.02149187427648035 0.025063816558357037 0.05551622688125602
0.022410411301148757 0.021489214387740617 0.025015075570970723 0.05541162337460938
0.015624244145524215 0.021378854710777263 0.02500343206035945 0.05533670641696433
0.011589141770254774 0.02134592998797403 0.024977932157617233 0.0552916763785084
0.011582781478807876 0.02127150491130894 0.024947217439027534 0.02575956985993934
0.011572218688342855 0.021203670867838947 0.024920286945311274 0.025759568445844237
0.011557509596499876 0.021170328671724914 0.02488348347796022 0.025742042125336463
0.011538732195720092 0.021075778632135927 0.024857659707159724 0.025742040713475547
0.011515985603555217 0.021063080241521058 0.024851984663590038 0.025712941743860677
0.01148938922209072 0.020988253078471818 0.02481962304631802 0.025712940335703913
0.01145908174122029 0.020924783900800353 0.024808665824334247 0.025672436279371262
0.011425220003164161 0.020908099734109446 0.024772405219915195 0.025672434876359267
0.011387977747965575 0.02083562097910092 0.024769486381318668 0.02562075794553173
0.011347544261724178 0.020807148123729774 0.024744488500499803 0.025620756549065028
0.011304122951069088 0.020789364678539292 0.024743607974645792 0.02555820128799093
0.011257929868879236 0.020771078834337015 0.024719319761552744 0.025558199899419484
0.011209192217625917 0.02071469895702473 0.024597294456610682 0.02548512028527095
0.011158146858061409 0.02066667349975227 0.024580615514342184 0.025485118905884455
0.011105038852456579 0.02065731472917647 0.02443656913732541 0.025401924926025332
0.011050120073355915 0.020627163126077198 0.024287892549364573 0.025401923557044476
0.010993647910923743 0.020596298302400295 0.02413530827815305 0.025309077329975074
0.010935884114214079 0.020574180040914804 0.02397954582150728 0.025309075972543928
0.010877093803126505 0.020560880324047383 0.023821338566059808 0.025207087487866105
0.010817544685643209 0.02052896675877848 0.023786853486505142 0.025207086143045315
0.010770836990628222 0.020404436134104767 0.02366142135455261 0.025096508702169396
0.010764281511882355 0.020283639484542645 0.023500528753326585 0.025096507370930582
0.01075750650211546 0.020166428655933214 0.023339393957861932 0.024977932815036102
0.010753395824807261 0.020052771023210337 0.023178747988288777 0.024977931498257378
0.010738239705210302 0.019942847698406124 0.0230193181711524 0.024851985313402093
0.010718896065825684 0.019837026543084644 0.022861823536466545 0.024851984011865114
0.010697250678414854 0.01973577321202135 0.022706962287415734 0.02471932040341727
0.010695470200220816 0.019639571399383438 0.022555383196379532 0.024719319117804783
0.010668088834928528 0.019548877153561173 0.0224076318814166 0.024580616147968203
0.010637050066416853 0.01946410089017328 0.022264074006879613 0.02458061487886297
0.010636899007212895 0.019385604415857398 0.022124831393904167 0.024436569762472098
0.01060206678892977 0.019313704046229164 0.021989804530069424 0.0244365685103567
0.010577178409964232 0.01924867528116163 0.021858823886065786 0.02428789316584037
0.0105637758795847 0.01919075717430304 0.021731851239458606 0.024287891931098204
0.010522226093910994 0.019140155817169033 0.021609087642587208 0.02413530888581551
0.010517908667967767 0.01909704688572237 0.021490941691123665 0.024135307668732175
0.010477631771118727 0.019061577380980688 0.02137792971992218 0.02397954642026121
0.010459508398644289 0.01904177692672601 0.02127058706206215 0.023979545221026823
0.010430220134452186 0.019033866739917273 0.021169417528575145 0.023821339155856783
0.010402229134087495 0.019014007487427174 0.021074873714086277 0.023821337974568615
0.010380229630944022 0.019002065578244624 0.02098735392924624 0.023661421935388647
0.010346286202338727 0.017219563192186628 0.020907205845778636 0.023661420772054475
0.010327908282398365 0.015352905630275008 0.020834731828415054 0.023500529325240903
0.010291829337957628 0.013470588073354238 0.02077019389756243 0.02350052817978224
0.010273512079839833 0.011757323844375894 0.02071381768769531 0.02333939452093467
0.010238917010894853 0.011141857164557338 0.020665795348918336 0.023339393393190567
0.010217303455086722 0.011070441703850619 0.02062628754087655 0.023178748542639835
0.010187522277801363 0.011057106113166541 0.0205954247165475 0.023178747432370306
0.010159549864828463 0.011054549489786009 0.02057330788657067 0.023019318716938846
0.010137588047332181 0.011010001012229103 0.020560009030006633 0.023019317623828712
0.010100522524395016 0.01082377845019064 0.019184715025720743 0.02286182407388121
0.01008910414570714 0.010811629402503884 0.0191831639660433 0.02286182299754423
0.010042151190810717 0.010797949844824281 0.01916885109954509 0.0227069628166843
0.010040495329315734 0.010778905029192782 0.019163237526195795 0.022706961756668503
0.009996890877330921 0.010748527536448851 0.019141643841038045 0.022555383717755954
0.009979743999910383 0.010712466076002323 0.019133315554130215 0.02255538267355186
0.009953528526144702 0.010672472761612964 0.01910179796413756 0.02240763239517713
0.009918545470285091 0.010629840944059324 0.019095786436416802 0.02240763136623127
0.009912278658112575 0.010586602373830623 0.019061948399034596 0.022264074513312214
0.009873344890702003 0.01055756188490493 0.019040625596304143 0.02226407349904779
0.009857177501314212 0.010527504131237451 0.01901428603158996 0.022124831893295636
0.009836911760792233 0.010480321806679318 0.018994723155524085 0.022124830893138308
0.009803143101955507 0.010428946109240552 0.018957532110718902 0.021989805022694046
0.009795918390361721 0.01037589356720176 0.01893470878292548 0.02198980403609353
0.009772183127833992 0.010321490130429106 0.01891277621089279 0.021858824372183835
0.009744158242286974 0.010266298775690855 0.018893300023291218 0.021858823398618707
0.009735046403547692 0.010210449947565326 0.01886383919243581 0.02173185171932345
0.00971917875469226 0.010154384972522494 0.018841025223399765 0.02173185075828597
0.009697340239415538 0.010098229989511045 0.018819148771682778 0.021609088116457568
0.009678724511018802 0.0100423975501383 0.018804037490142842 0.021609087167429666
0.009674838038280013 0.00998701213059555 0.018791015980654018 0.021490942159272743
0.009663400268971835 0.009932473094851417 0.018788219125265102 0.021490941221706583
0.009651423486637977 0.00987887933997771 0.01878281739007656 0.021377930182642776
0.009642837617892735 0.00982658422165269 0.01862630895097439 0.021377929255952104
0.009637673685830073 0.009775583834760336 0.018420996181747255 0.02127058751966616
0.009615563280228381 0.009726089106032964 0.0181702791474203 0.021270586603225793
0.009557474737515545 0.00967792618828414 0.017869494139960564 0.021169417981392293
0.009500787113389884 0.009631193006295998 0.017515242666122192 0.02116941707454194
0.00944564755005804 0.00958573724665965 0.017106286749549025 0.021074874162460903
0.009392110245955826 0.009541770580578653 0.016643399646562237 0.02107487326451077
0.009340143530408981 0.009499319988328479 0.016128800004481827 0.020987354373534658
0.009289686734549 0.009458694961554784 0.01556557743364889 0.020987353483770642
0.009240727917905027 0.009419992096162575 0.014957246959152166 0.020907206286347187
0.009193347033347645 0.009383502410107158 0.01430745192526139 0.020907205404035394
0.00914770509241071 0.009349308957480453 0.013619798729109416 0.020834732265638072
0.009104006073459207 0.00931765537983933 0.012897802352410354 0.02083473139002856
0.0090624623953534 0.009288594274910543 0.012144941366699104 0.020770194331820688
0.009023274966458338 0.009262337967826089 0.01136489091345691 0.020770193462150564
0.00898662520790858 0.009238913484434686 0.010562284675069533 0.020713818119374786
0.00895267360736519 0.009218710385178635 0.009746054250264627 0.02071381725487067
0.008921560945004316 0.009209714227403052 0.009454018365172512 0.020665795778409324
0.00889341021900424 0.009200539358277785 0.009448374922901225 0.020665794918289352
0.008868328456306062 0.009186327473944447 0.009439003475352866 0.02062628796857292
0.008846408152766666 0.009175134566723815 0.00942595512755798 0.02062628711204853
0.0088277283173183 0.009167087994250702 0.009409300774156464 0.020595425142845236
0.008812355175579803 0.009162248235855259 0.009389130461421598 0.020595424289122637
0.008800342608518941 0.00851353739659147 0.009365552587233903 0.02057330831186808
0.008791732399857944 0.00851267518048519 0.009338692953540177 0.020573307460149477
0.008786554356710661 0.008509242562211713 0.009308693688397283 0.020560009454703074
0.005250933976779983 0.00849582910956947 0.00927571205692897 0.020560008604187958
0.004373521839771475 0.008445768298657603 0.009239919182414373 0.014405567863878711
0.004373521839771313 0.008437616553508375 0.00920149870029411 0.014386787722895897
0.0043713029745369196 0.008425492952763566 0.00916064536917762 0.014355487740274571
0.004371302974536701 0.008408509774756753 0.00911756366404944 0.014311668655363204
0.004367617653755088 0.008384732453166557 0.009072466377913573 0.014255332266503336
0.004367617653754727 0.008358999116682388 0.009025573259216668 0.014186482318089092
0.004362484948820198 0.008330076928665314 0.008977109713692952 0.014105125777837608
0.004362484948819876 0.008299312375402436 0.008956384836083957 0.014011274615633274
0.004355931340558818 0.008266137395671927 0.008927305600859548 0.0139049482096621
0.004355931340558713 0.008231336859671591 0.00887639415704894 0.013786176430022853
0.004347990504532467 0.008194624454885986 0.008824611077748717 0.013655003685268709
0.004347990504532123 0.00815657535104131 0.008772193789688298 0.013511493996840379
0.004338703041225878 0.008117049548528677 0.008719380931280751 0.013355737460936308
0.0043387030412254885 0.008076518117306556 0.008666412024127988 0.013187858443479502
0.00432811615563117 0.008034926255997919 0.008613527226318252 0.013008025958822096
0.004328116155630931 0.007992685213828248 0.008560966845362127 0.012816466766028954
0.004316283291570724 0.007949792944093105 0.008515630641626444 0.012613481460029899
0.004316283291570715 0.007906623375766282 0.008512719700864743 0.012399463163631169
0.004303263726851221 0.007863208573436408 0.008508969841604989 0.012174915691740272
0.004303263726850628 0.00781989839680621 0.008508773800225466 0.011940462871261588
0.004289122136009044 0.007776747572912139 0.008502070293739837 0.011696829966606561
0.004289122136008294 0.007734088436998128 0.008493645592857178 0.011444766827925121
0.004273928128018366 0.00769198601199062 0.00848301632033585 0.011184889928852877
0.004273928128017729 0.007650744311829866 0.008473236772393176 0.010917489753279844
0.004257755766855139 0.0076104031003918346 0.008465558827798819 0.010642481630861877
0.004257755766854835 0.007571180548819594 0.008457769737983572 0.010359713769677628
0.004240683083347273 0.007533017947681487 0.008420989607418524 0.010069622313446143
0.004240683083345723 0.007495988709449523 0.008407585242848268 0.009774007472636
0.004222791587278833 0.007459971177891999 0.008358602519342078 0.009476912937490981
0.004222791587277999 0.007425026561772959 0.008310949532509956 0.009186044570905438
0.0042041657893420875 0.007391157878724796 0.00828562616180994 0.008915196620084066
0.004204165789341612 0.007358524630481893 0.008272071917575516 0.008686046270371063
0.004184892743206448 0.007327244549237812 0.008264674010535301 0.008521835858792254
0.004184892743205044 0.007297493465536755 0.008251113705674584 0.008513051389047574
0.00416506161890645 0.007269408939458197 0.008238833801553963 0.008512579179448036
0.004165061618905938 0.007243128021597159 0.00821974937645605 0.008509196106848159
0.004144763319663858 0.007218795002392033 0.008209127832945008 0.008508004024580903
0.00414476331966299 0.0071987660641549414 0.008176437438548921 0.008503026025473957
0.004124090154861014 0.0071960532168918075 0.008176123757254255 0.00850040576584003
0.004124090154859931 0.00717612913262795 0.008139803688377323 0.008494333524130001
0.004103135581390025 0.0071581276547045295 0.008133787207832765 0.00848982465683018
0.004103135581389393 0.007142368439841429 0.00810211744615072 0.008483700828702494
0.00408199402117195 0.007128937327961352 0.008092809212403311 0.008476316566156739
0.004081994021170337 0.007117876580710096 0.008062254435683869 0.008470740265529452
0.0040607607488529615 0.007109233123127779 0.008053329476219355 0.008459952501297016
0.004060760748852483 0.007103035667474996 0.008021851848032712 0.008456545498410392
0.0040395318074755455 0.007099308483716855 0.008015525032148432 0.00844081801091801
0.00403953180747526 0.00518008505182548 0.007979937889414267 0.008440480848458085
0.004018403825425536 0.0047241122798168285 0.007979580349427145 0.008427676908396228
0.004018403825425314 0.004721714322473299 0.00794567002626324 0.008419012476078085
0.0039974734294372 0.004717731530599059 0.007938094312455995 0.008418089176082534
0.00399747342943681 0.004712184490801988 0.007913951846039678 0.008404882708500023
0.003976835620283387 0.004705101788505251 0.007895080635110373 0.008394648302644112
0.0039768356202809375 0.004696519776867017 0.007884565493839606 0.008387789893742925
0.0039565800239503394 0.00468648228635515 0.00785763359323345 0.008377846735075014
0.003956580023950204 0.004675040279816227 0.007856098955711805 0.008368243175615124
0.003936783753033421 0.004662251458767707 0.007840981166767777 0.008367850028894713
0.003936783753032951 0.0046481798274579465 0.007833263353633307 0.00836184660566661
0.003917500963336422 0.004632895221955828 0.007811548121754105 0.008353806362502693
0.00391750096333589 0.004616472812177703 0.0078081575089632 0.008338753363760436
0.0038987536288306174 0.004598992585353245 0.007792568614680732 0.008307504172370691
0.003898753628830323 0.0045805388199952205 0.007776393812026148 0.008274257426662627
0.0038805333801211882 0.004561199560028965 0.007765261959342511 0.008239176139819103
0.0038805333801202446 0.00454106609940303 0.007763081554901006 0.008230760202956976
0.003862820891855034 0.004520232488294729 0.007752678917030586 0.00820243030426411
0.0038628208918527634 0.004498795072968879 0.007745222411788516 0.008164195854044012
0.0038456132279274685 0.004476852082363292 0.007740738090998468 0.00812465367371631
0.0038456132279267854 0.004454503275198698 0.007723217214832806 0.008083988677419406
0.003828939624094036 0.004431849660767647 0.007681252355165824 0.008042388983462082
0.0038289396240925927 0.0044089933019014725 0.007640332330878858 0.008000045210842532
0.0038128582507367076 0.0043860371936356975 0.00760011353911086 0.007957149922584675
0.003812858250735683 0.004363085172030455 0.00756111169983779 0.007913897231568956
0.003797442992602727 0.004340241716311366 0.0075230614472227885 0.00787048255572658
0.0037974429926008854 0.004317611314563218 0.007486201534369159 0.007827102434885245
0.0037827711934718443 0.004295296708548659 0.0074502897673276005 0.0077839541480316035
0.003782771193469483 0.004273394842489389 0.007415481138355415 0.007741234503963534
0.003768916450969547 0.004251989147144419 0.00738170765462007 0.0076991365082906375
0.0037689164509687994 0.004231138247896298 0.0073491835827373675 0.007657841689141911
0.003755945650899633 0.004210865981087224 0.007317983861979616 0.007656712011337589
0.003755945650898538 0.004191163361441539 0.0072883200517444595 0.0076533666865710075
0.0037439183429504195 0.004172009526482799 0.007260298314998705 0.0076387242768466345
0.003743918342949922 0.00415340130755134 0.007234084014765264 0.007629720714171857
0.0037328870888750144 0.004135370318187048 0.007209773190340405 0.007617505523876935
0.0037328870888741787 0.004117979473490982 0.007187487718629725 0.007602576051397708
0.0037228980763703593 0.004101308699533669 0.00716730727214419 0.007597043770646837
0.003722898076368699 0.004085441676270374 0.007149320835300824 0.007578236216401023
0.003713991704143429 0.004070458039638231 0.0071335919565687095 0.007568504786709316
0.0037139917041422426 0.004056430169841396 0.007120184184933291 0.007543692796904601
0.0037062030439335516 0.004043422513468734 0.007109145096728254 0.007540076167090587
0.003706203043933178 0.004031491958449354 0.007100517013382214 0.007508286434982215
0.0036995621686291345 0.004020688496983848 0.0070943310147108364 0.0075030062075348075
0.003699562168628501 0.004011055857632501 0.0070906102903665336 0.007499625181656281
0.003694094365246024 0.004002632004493828 0.007033559573476145 0.007469791495985435
0.003694094365245261 0.0039954494916616635 0.006154944401007405 0.007466985491494052
0.003689820259259953 0.003989535693228847 0.005263331670819786 0.0074420846861133864
0.003689820259259163 0.0039849129374657415 0.004403894139309252 0.007432007083890121
0.003686755876397357 0.003981598573413041 0.003852990932357706 0.007407235213290356
0.0036867558763968833 0.003979604994781221 0.0037481652476224338 0.00739812957685376
0.0036849126649072493 0.0031202362167573284 0.0037268686241285283 0.00737774279334807
0.003684912664905507 0.0025639825577834434 0.0037110214453415125 0.007365470056583795
0.0017341277107523582 0.002562775439785404 0.003619620591302984 0.007343463598445519
0.0017333759099937645 0.0025607704161086267 0.0036158165585673083 0.007334177087157625
0.0017321270566603628 0.002557977689098541 0.0036123027318377032 0.007327798441099928
0.0017303873400028062 0.0025544114287329306 0.0036056652402473893 0.007306859715980402
0.0017281653602106257 0.0025500896615521444 0.0036017299287607286 0.007304405885629181
0.0017254720648528538 0.0025450341309950024 0.0035922866151163286 0.007281320021866407
0.0017223206688790533 0.0025392701314313594 0.003581989578415667 0.007276303823917953
0.0017187265593955417 0.0025328263185856368 0.0035694114913730124 0.007250626094469229
0.0017147071867328655 0.0025257344994668554 0.00355736864121418 0.007250004525947259
0.0017102819434816467 0.0025180294052276737 0.0035454063643982825 0.007225626688146645
0.001705472033417195 0.0025097484507426893 0.0035388694088222287 0.007222635467792024
0.0017003003324313625 0.002500931484953515 0.0035250378024102207 0.007203274850322736
0.0016947912437356306 0.0024916205363394307 0.0035102896799929346 0.007194581378907457
0.001688970549844126 0.0024818595581808417 0.003494041010336095 0.007183040690797067
0.0016828652640204155 0.0024716941786348187 0.0034776974316715094 0.007168760586935903
0.0016765034841276485 0.002461171461060843 0.003460634528142056 0.007165004253822343
0.0016699142521182488 0.0024503396805509317 0.0034435376743244027 0.007149234921221957
0.0016631274227440539 0.0024392481231624067 0.0034260307591858228 0.007143794612439232
0.001656173545457841 0.0024279469147570356 0.0034085987964594102 0.0071357921077789275
0.0016490837637720519 0.002416486886072965 0.0033909848542893416 0.007124725719163552
0.0016463581720283342 0.002404919478370476 0.003373577558322193 0.007121204359072519
0.0016441439524900849 0.0023932966864661045 0.0033561894434640336 0.007116076426347093
0.0016436303721702823 0.0023816710163118747 0.00333914679179034 0.007109875809465291
0.0016418897362233168 0.002370095388142119 0.003322306498674417 0.00710614641767846
0.0016416770545537498 0.002358622818552339 0.00330593041419344 0.007099825599936589
0.0016396047859445094 0.002347305534957738 0.0032898941510705205 0.007081950117783807
0.0016367636177441998 0.0023361929257205032 0.00327436039214027 0.0070732001059883925
0.0016346235817078492 0.002325327626771465 0.003259211058446943 0.007063141167436626
0.0016336091611740674 0.002314739775944663 0.0032445101557314164 0.007048158900366714
0.001629879389846436 0.002304441893941138 0.003230214550233163 0.0070355418451074824
0.0016273178473354903 0.0022944297965674654 0.0032163569678201245 0.007024973653840387
0.0016257985293656272 0.0022846931636415694 0.0032030219648393455 0.007016759650564018
0.00162123412675221 0.0022752305789132494 0.0031902069779277276 0.007010836137588865
0.0016200054846789555 0.0022660583015613085 0.003178138228834781 0.00700728125309872
0.0016163290144118982 0.002257208573844353 0.0031668992976319524 0.006765993220602468
0.001612719791496742 0.002248722377993661 0.003161514321776539 0.006415238532175667
0.0016110108447557633 0.002240642679167415 0.0031550111718580427 0.0060368172397082505
0.0016054942147470993 0.002233010433583101 0.0031453980093400797 0.005639074779602292
0.001605384188036244 0.002225862932158767 0.003136253644435764 0.005226882070303434
0.0015994101324697005 0.00221923343844253 0.003127994016973043 0.004803283591598896
0.001598361797493139 0.002213151366252326 0.0031205851377039536 0.0043703452599007315
0.0015931722819373293 0.00220764260641424 0.0031141215853515043 0.0039295900372724275
0.0015913538936142447 0.0022027298394023597 0.00310859505778064 0.003482229871877616
0.0015866524157623692 0.0021984327814764454 0.003104051530034472 0.003029297104736844
0.0015844977050972163 0.0021947683580054566 0.003100494594765117 0.0025717298422193472
0.0015799213841233507 0.002191750814292253 0.0030979464902481696 0.00256398699734223
0.001577812646446381 0.0021893917784108615 0.0030964127480585615 0.0025639869595626527
0.0015729746408612774 0.0021877002905184052 0.0025639869784821615 0.0025627798751948015
0.0015713070627324552 0.0021866828113443174 0.0025627798563527186 0.002562779837452227
0.0015658746118477108 0.0020318782785917096 0.00256077482581909 0.002560774844630806
0.001564978708889808 0.0020280757480689547 0.0025579820892689506 0.002560774806949829
0.0015588213417254352 0.0020272306942300624 0.0025544158167393736 0.002557982108037928
0.0015586262011069156 0.002025049204071417 0.002550094034843154 0.0025579820704427726
0.0015528342354363095 0.0020223541315120873 0.002545038487110136 0.0025544158354536915
0.0015512859091846992 0.0020189274068734115 0.002539274468012219 0.002554415797967491
0.001547027824269085 0.0020149765736005446 0.0025328306333902107 0.002550094053492263
0.0015438654507424346 0.0020104117617951193 0.002525738790379302 0.0025500940161379488
0.0015414227218668657 0.0020053418898079 0.0025180336702714614 0.0025450385056827647
0.0015364170105491672 0.001999729683440635 0.0025097526880872877 0.002545038468482387
0.0015360451667020096 0.0019936530124138084 0.0025009356929242923 0.0025392744864973196
0.0015309227292810356 0.001987101514434101 0.002491624713420819 0.002539274449472111
0.0015289574739009613 0.001980139770361415 0.002481863703023102 0.002532830651778158
0.0015260817568857575 0.0019727734532935157 0.002471698290059305 0.0025328306149479487
0.0015215463006095897 0.0019650605664128773 0.0024611755380616446 0.0025257388086608917
0.0015215357580137933 0.001957017190845048 0.0024503437222925598 0.0025257387720445954
0.0015173378684580545 0.0019486976653220179 0.0024392521289898317 0.002518033688437366
0.0015141726044597093 0.0019401251323781935 0.0024279508841836142 0.0025180336520523776
0.0015134755251068775 0.0019313516131708648 0.0024164908187854195 0.0025097527061298873
0.0015099760890349744 0.0019224051664631261 0.002404923374229515 0.0025097526699925897
0.0015069133795540656 0.0019133361865683795 0.0023933005454998715 0.002500935710834847
0.0015068543224970438 0.0019041762834967734 0.002381674838716612 0.002500935674959738
0.001504123080471741 0.0018949746973636506 0.0023700991742823243 0.0024916247311928008
0.0015017934143353232 0.0018857657829988651 0.002358626568950734 0.002491624695593504
0.0014998746366569353 0.0018765979363643305 0.00234730925029245 0.0024818637206520215
0.0014997794444674842 0.0018675074254725797 0.0023361966068152526 0.0024818636853404566
0.0014983743563155528 0.001858540832310971 0.002331114965458475 0.0024716983075593973
0.0014972984931114451 0.0018497328300621195 0.002325331274566535 0.002471698272505678
0.0014966512799948926 0.0018411212997196324 0.0023147433914570887 0.0024611755553870505
0.0014928072941478568 0.001832726846336697 0.002304445478216975 0.0024611755206802107
0.001486008603481995 0.0018245624049724016 0.0022944333506197357 0.002450343739462611
0.0014793979208364242 0.0018166224965489245 0.002284696688439154 0.0024503437050698035
0.001472967467662247 0.001808900806270274 0.002275234075414014 0.0024392521459984102
0.0014667146206366443 0.0018013950127095816 0.0022660617707573115 0.0024392521119247505
0.0014606357574623481 0.0017941189101732971 0.002257212016810692 0.002427950901030052
0.0014547432706885517 0.0017870976442277595 0.0022487257959213844 0.0024279508672799834
0.0014490568924533588 0.0017803640626490897 0.0022406460733579653 0.0024164908354703863
0.001443603574678113 0.0017739522953817207 0.0022330138054377146 0.002416490802046256
0.001438410892206231 0.0017678949137194127 0.0022258662831756084 0.0024049233907509193
0.0014335051485494838 0.0017622217469560146 0.0022192367701989856 0.00240492335765354
0.0014289106664897044 0.0017569591721738052 0.0022131546803935928 0.002393300561858953
0.0014246485996971259 0.0017521308097254375 0.002207645904648043 0.0023933005290879108
0.0014207382930133915 0.001747757176187259 0.0022027331234908618 0.002381674854915053
0.0014171961564347427 0.0017438565154789573 0.0021984360532169706 0.0023816748224683875
0.001414037148421166 0.0017404444640604776 0.002194771619241578 0.002370099190318711
0.0014112737798703573 0.0017375346365006421 0.002191754066894804 0.0023700991581932047
0.0014089172004893068 0.0017351383499013579 0.002189395024270416 0.002358626584830124
0.0014069764852124547 0.0017332649474791552 0.002187703531543427 0.00235862655302035
0.0014054592663004723 0.0017319216265010142 0.002186686049466486 0.002347309266017868
0.0014043713331980292 0.0017311135695383104 0.001450809602728476 0.002347309234517513
0.0014037169062043671 0.0010401432523399765 0.0014501903086439575 0.0023361966223892547
0.0006458827705210213 0.0009103691934085145 0.0014491615548278597 0.0023361965911912813
0.0006458827705204525 0.0009099988435836437 0.0014477284192408423 0.0023253312899950158
0.0006456200388829054 0.0009093836019177507 0.0014458979583717249 0.002325331259090626
0.000645620038882652 0.0009085264652913889 0.0014436791555519951 0.002314743406746183
0.0006451835767571459 0.0009074315992053129 0.0014410828559152603 0.002314743376125746
0.0006451835767565302 0.0009061043081886575 0.001438121688907135 0.002304445493367477
0.0006445755092910728 0.0009045509985284677 0.0014348099796929025 0.002304445463022172
0.0006445755092906554 0.000902779133865278 0.0014311636506775987 0.0022944333656370066
0.0006437987903487519 0.0009007971843417526 0.0014272001148250056 0.002294433335557545
0.000643798790348381 0.0008986145700695611 0.0014229381624026524 0.00228469670332843
0.0006428571815473858 0.0008962415997899466 0.0014183978430072884 0.0022846966735060466
0.0006428571815469589 0.0008936894056947879 0.0014136003449736606 0.0022752340901779837
0.0006417552258521739 0.0008909698754554762 0.0014108833503542442 0.0022752340606040575
0.000641755225851701 0.0008880955826363922 0.0014085678742325343 0.0022660617854025444
0.0006404982161232501 0.0008850797167348208 0.0014033235351516042 0.0022660617560683687
0.0006404982161218631 0.0008819360142433512 0.0013978912158882706 0.0022572120313433916
0.000639092159087622 0.0008786786922921304 0.0013922954812802572 0.002257212002239125
0.0006390921590869846 0.0008753223865768257 0.0013865614764841953 0.0022487258103444843
0.0006375437352889938 0.0008718820955126409 0.0013807148448510339 0.0022487257814596292
0.0006375437352888969 0.0008683731327038598 0.0013747816635530034 0.0022406460876752904
0.0006358602556308861 0.0008648110897695538 0.0013687883991090016 0.00224064605899818
0.0006358602556305997 0.0008612118109084715 0.0013627618814144192 0.002233013819657336
0.0006340496151893517 0.0008575913783134657 0.0013567292845927665 0.002233013791175778
0.0006340496151891466 0.000853966101494916 0.0013507180792544744 0.0022258662973026026
0.0006321202450629033 0.0008503524893306158 0.0013447558703636147 0.0022258662690034
0.0006321202450627521 0.0008467671533258289 0.0013388699412062355 0.002219236784242181
0.0006300810630576472 0.0008432265343100581 0.001333086193132925 0.0022192367561111666
0.0006300810630576082 0.0008397462657571858 0.001327427113065917 0.0022131546943621686
0.0006279414241128266 0.0008363399512987203 0.0013219087710031768 0.0022131546663851152
0.0006279414241125967 0.0008330173546988158 0.0013165381054203718 0.002207645918546912
0.0006257110714564704 0.0008297827544418478 0.001311313309329313 0.0022076458907087887
0.0006257110714560299 0.0008266351558141677 0.0013062292642002983 0.0022027331373273198
0.0006234000895775514 0.0008235715457353752 0.00130128539700321 0.0022027331096126606
0.0006234000895760358 0.0008205916273738066 0.0012964903482844557 0.002198436067001955
0.0006210188602334949 0.0008177006525140651 0.0012918611711583263 0.00219843603939507
0.0006210188602328284 0.000814908957829465 0.001287419573455761 0.002194771632978641
0.0006185780228868016 0.0008122297065423712 0.001283188371461203 0.0021947716054634267
0.0006185780228855881 0.0008096767477017577 0.0012791893769849682 0.002191754080590241
0.0006160884410222314 0.0008072633364571978 0.0012754425087120847 0.002191754053150358
0.000616088441020834 0.0008050015928309362 0.0012719655862603397 0.0021893950379375813
0.0006135611758122692 0.000802902373392486 0.001268774410956706 0.0021893950105564947
0.0006135611758116312 0.0008009753167878913 0.0012658829273790434 0.0021877035451943762
0.0006110074681047838 0.0007992289386186155 0.001263303379141843 0.0021877035178553767
0.0006110074681043974 0.0007976707232669684 0.0012610464309356236 0.0021866860631035994
0.000608438728105631 0.0007963071956409959 0.0012591212533161523 0.002186686035789924
0.0006084387281052515 0.0007951439706389078 0.001257535575461419 0.002110453657324909
0.000605866527809127 0.0007941857835259128 0.0012562957135054292 0.001646561777696232
0.0006058665278086371 0.0007934365057658109 0.0012554065820666097 0.001182414321042399
0.0006033025811518694 0.0007928991508886683 0.0012548716956478146 0.0007764359125177055
0.0006033025811499071 0.0007925758744877842 0.0007437702722809501 0.0007436727179957038
0.0006007586752641934 0.0007433089684543427 0.0007418501596174889 0.0007433639321279389
0.000600758675263445 0.0007425786725153904 0.0007412134345016366 0.0007433492162569965
0.0005982464763173819 0.000742260300015871 0.0007406398167286326 0.0007428118363111094
0.000598246476316828 0.0007414476729408688 0.0007396547779779711 0.0007420632484105938
0.0005957770772992054 0.0007405541729232918 0.000738545077859977 0.0007411071627843234
0.0005957770772988013 0.0007393680375719439 0.0007371689252596636 0.0007399483020445362
0.0005933601299378509 0.0007380383611382299 0.0007356478008939467 0.0007385923664517108
0.0005933601299378177 0.0007364774633462378 0.0007339061865123494 0.0007370459925885863
0.0005910025599017854 0.0007347625701351199 0.0007320190450444566 0.0007353167060830127
0.0005910025599015712 0.0007328499955526081 0.000729942570467818 0.000733412869132411
0.000588707399896922 0.0007307898501187578 0.0007277304403999262 0.0007331897201641473
0.0005887073998950067 0.0007285594338834435 0.0007253567397952778 0.0007324738205858602
0.0005864739423929421 0.0007261959118191751 0.0007228634740542544 0.0007319395968672553
0.0005864739423916903 0.0007236884217369098 0.0007202358733925194 0.0007313436236566757
0.0005843000515259073 0.0007210670550335551 0.0007175088509369372 0.000730830398917454
0.0005843000515254134 0.0007183283276947597 0.0007146750395923779 0.0007303491136558793
0.0005821855224837885 0.0007154980765498277 0.00071176469795037 0.0007291188309918136
0.0005821855224820042 0.000712577705863141 0.0007087755977600612 0.0007289713422077233
0.0005801340886162021 0.0007095902863203651 0.0007057347464652101 0.0007274916539491293
0.0005801340886156301 0.000706540596577416 0.0007026436189232148 0.0007267490091390144
0.0005781530900806003 0.0007034498005278416 0.0006995268513293689 0.0007256189724953121
0.0005781530900786414 0.0007003251018005648 0.0006963887107060593 0.0007242452686287087
0.0005762518708319665 0.0006971863164736916 0.0006932520618505147 0.0007236700042052031
0.0005762518708310489 0.0006940424853445772 0.0006901233705793729 0.0007216192481793702
0.0005744402602472601 0.0006909124436048565 0.0006870240105554143 0.0007214638639465639
0.0005744402602456133 0.0006878065796575519 0.0006839618798557452 0.0007191817350180812
0.0005727276657401365 0.0006847425872891421 0.0006809559873959809 0.0007188830514264653
0.0005727276657385723 0.0006817308720769902 0.0006780130944104461 0.000716693488088215
0.0005711226891581979 0.0006787857342585836 0.0006751456926379561 0.0007160491861129587
0.0005711226891555396 0.0006759132470269703 0.0006723538029975586 0.0007141425221498095
0.0005696330358646398 0.0006731187949591691 0.0006696392537589018 0.0007131305072919624
0.0005696330358635618 0.0006703999190961396 0.0006669972090339897 0.000711421574402771
0.000568265547091088 0.0006677550318271059 0.000664428915456831 0.0007101401662616368
0.0005682655470887172 0.0006651830546990902 0.000661937872385193 0.0007086571807505724
0.0005670262672020545 0.0006626889987082473 0.0006595335101668186 0.0007070915670515708
0.000567026267199516 0.0006602814326763277 0.0006572268233601254 0.0007057543129006597
0.000565920508804062 0.0006579717623347456 0.0006550296601388429 0.0007039983322613716
0.000565920508801507 0.0006557717830689352 0.0006529534057436554 0.0007028310355664323
0.0005649529035870819 0.0006536927588806897 0.0006510081710142606 0.0007008742794357593
0.0005649529035857217 0.0006517450707961841 0.000649203381193285 0.0006997986611300209
0.0005641274373980393 0.000649937847277551 0.0006475469653023494 0.0006977334071359997
0.0005641274373954106 0.0006482793494092156 0.0006460463347749953 0.0006967718644980631
0.0005634474717236905 0.0006467766945378372 0.0006447076121491943 0.0006945898846293265
0.0005634474717218851 0.000645436283659934 0.0006435364578652893 0.0006936637654180777
0.0005629157549019904 0.0006442635572602076 0.0006425374690199897 0.0006914580266366013
0.0005629157548981635 0.0006432632999538763 0.0006417147257412703 0.0006905901701820427
0.0005625344262574205 0.0006424394606911755 0.0006410714135907134 0.0006883522082068593
0.0005625344262562041 0.0006417953246255076 0.0006406101073152192 0.0006874612517003661
0.0005623050160731291 0.0006413334093198043 0.0006403325932027132 0.0006852866259767484
0.0005623050160705891 0.0006410555365038908 0.0005335878882836831 0.0006843996176358551
0.0002490476059411631 0.0003935955835898156 0.0005316912625848735 0.0006822747439858774
0.0002489582396862957 0.00039343214388857796 0.000531399114631989 0.0006813056505966978
0.00024880976688696025 0.00039320027421151283 0.0005308953922478606 0.0006793282329408762
0.00024860289063961707 0.0003928585191300683 0.0005302933939009337 0.0006783184563289743
0.00024833858866847493 0.00039242843344091977 0.0005295255352298975 0.0006764554069770006
0.000248018106835957 0.0003919023672745203 0.0005286546404396844 0.0006753148941403262
0.0002476429509412741 0.000391289285024432 0.0005276382310686809 0.0006736598180898566
0.000247214876938303 0.0003905877096735478 0.000526519853600857 0.0006724807351679776
0.00024673587974146906 0.0003898041899765653 0.0005252726284672106 0.000670940474415411
0.0002462081807160032 0.00038893991776916333 0.0005239296977787249 0.0006696516779461454
0.00024563421411716465 0.00038800085909997426 0.0005224739289573615 0.0006682946846998524
0.00024501661261840335 0.00038698977649158665 0.0005209323930167561 0.0006679646117131833
0.00024435819220594465 0.0003859125984527183 0.0005192943203809701 0.0006664833629984475
0.00024366193667173952 0.0003847731547582194 0.0005175830435060176 0.0006657221457217747
0.00024293098195439774 0.00038357751201482704 0.0005157921131703566 0.0006640287658223159
0.00024216860074607966 0.0003823302706068612 0.0005139424419704816 0.0006632273532704036
0.00024137818756461344 0.00038103767411848004 0.0005120305997642427 0.0006614260912586788
0.00024056324484939774 0.000379704890965219 0.0005100758602845462 0.0006608191688428289
0.00024026440180747237 0.000378338328900593 0.0005080769499987219 0.00065890596133815
0.0002401726519609368 0.0003769435806379572 0.0005060519986325829 0.0006585088598609092
0.00024002022486867584 0.0003755271958981977 0.0005040013156574678 0.0006564449527643953
0.00023980785092212674 0.00037409509916235304 0.000501942233746015 0.000656308258201256
0.00023972737040623728 0.00037265397525125483 0.0004998762772975816 0.0006542286661186265
0.00023953654563684898 0.0003712100327217673 0.000497820215212654 0.0006540702411475091
0.0002392076026669281 0.0003697700883944395 0.0004957764847425118 0.0006522803978682564
0.00023887424679640767 0.00036834055604450215 0.0004937611577548651 0.0006517907715595626
0.0002388225850941946 0.0003669282020895282 0.0004917767783404625 0.0006504726750624937
0.0002383833149683189 0.0003655391277498951 0.0004898371366108843 0.0006496172950710157
0.00023800763309194295 0.00036417895319503256 0.00048794220994206135 0.0006488136702465057
0.0002378918613741096 0.00036285150914613733 0.0004860995795481449 0.0006475649553918777
0.00023735052711174623 0.00036155867058931845 0.0004843041973776839 0.0006473105919699554
0.00023713135939165412 0.00036030001543767694 0.0004825581836282052 0.0006459697666322399
0.00023676183424545927 0.0003590744460574065 0.0004808583405991772 0.0006456398152236652
0.0002362493238513932 0.0003578818306902448 0.0004792099482218592 0.000644796702647434
0.00023612850871878132 0.0003567243297246845 0.0004776173880148885 0.0006438553107139126
0.00023545346429384924 0.0003556061012303376 0.0004760890498577436 0.000643796135136907
0.00023536549058214727 0.0003545324727692131 0.0004746325939400697 0.0006429720538987957
0.00023473978608508765 0.0003535090475968832 0.00047325535723928314 0.0006423277186182084
0.00023448388325368196 0.0003525411985462183 0.000471965064608631 0.0006422158015765891
0.00023399071396853436 0.0003516338544150417 0.0004707666927898147 0.0006418656652518723
0.00023360856200059824 0.0003507914300531429 0.00046966809113604876 0.0006415877070739382
0.00023320962623540228 0.0003500178630140838 0.0004686735501622602 0.000640731681724188
0.00023274355716495674 0.00034931662817523206 0.0004684676966464323 0.0006394066078512273
0.00023240002379362623 0.00034869079391749416 0.00046777745820719094 0.0006382481149649002
0.00023189271438860012 0.0003481430310053667 0.00046700086037032703 0.0006372593431079877
0.00023156551545410183 0.00034767564701736013 0.00046633665397170153 0.0006364453691333612
0.00023105939597412535 0.0003472905849271772 0.0004657898424708775 0.0006358086700627911
0.00023070980460890994 0.0003469894381262956 0.00046536197907822146 0.000635352224824313
0.00023024603657100263 0.00034677344531903207 0.00046505521502342775 0.0006350775812155823
0.00022983667798888191 0.0003466434942711474 0.00046487061718630205 0.0002327255595110034


==> local_svd_1channel_diff_layers.dat <==
1.8183914047410168 1.2068462390818429 0.9010905353007793 0.7176288496990134
1.8183777380143535 1.2068098154165836 0.901021553474665 0.7175140238019032
1.818355055195216 1.2067494590991417 0.9009075410118943 0.7173249880473612
1.818323497498051 1.2066656864927754 0.9007498972633409 0.7170651153155858
1.8182832599231566 1.2065592042915898 0.900550511164023 0.7167388674432917
1.8182345886639328 1.2064308942789481 0.9003116974340186 0.7163515699017496
1.8181777779197332 1.2062817950294462 0.9000361227444844 0.7159091648393487
1.8181131662130583 1.206113081380637 0.8997267266161072 0.7154179641686497
1.8180411323206953 1.2059260425430416 0.8993866416520081 0.714884420930766
1.8179620909341438 1.2057220597020553 0.8990191171483637 0.7143149320356054
1.8178764881656584 1.2055025839011666 0.8986274493010645 0.7137156798332344
1.8177847970128018 1.205269114894493 0.8982149202748712 0.7130925147939853
1.8176875128877603 1.205023181531703 0.8977847474503531 0.7124508774836702
1.8175851493086186 1.2047663241038091 0.8973400433117174 0.7117957552645745
1.8174782338396265 1.2045000789464084 0.896883785748178 0.7111316676867181
1.8173673043574632 1.2042259654779432 0.8964187980405129 0.7104626741281551
1.8172529057115219 1.2039454757512273 0.8959477374914996 0.7097923975944084
1.817135586839309 1.2036600665205246 0.8954730915120378 0.7091240593952294
1.8170158983928035 1.2033711537729344 0.8949971799570341 0.7084605204268518
1.8168943909266972 1.2030801096344332 0.8945221625679385 0.7078043257988419
1.8167716136886354 1.2027882615180439 0.8940500504543695 0.707157750387312
1.8166481140203423 1.2024968932894586 0.8935827205269246 0.7065228433831893
1.816524437291797 1.202207247985887 0.8931219314769517 0.7059014697345869
1.8164011270727412 1.201920531031614 0.8926693389031027 0.7052953449974109
1.8162787247430898 1.2016379115530467 0.892226504817105 0.7047060565411463
1.8161577666908428 1.201360516674141 0.8917948920414586 0.7041350571256327
1.8160387753345804 1.2010894090274165 0.8913758265605399 0.7035836069892807
1.815922237640668 1.200825532446382 0.8909704046152302 0.7030526360017114
1.8158085640726507 1.200569612787934 0.8905793325214892 0.7025425248068763
1.8156980294264895 1.2003220289648437 0.8902027461934993 0.7020529001566145
1.8155907232251056 1.200082735338867 0.8898401623208126 0.7015826679915552
1.8154865664708781 1.1998513626995277 0.8894907348390856 0.701130459012889
1.8153854278351167 1.1996275238067604 0.8891537633961254 0.7006952996457929
1.8152872788776022 1.1994111364415725 0.8888291121834919 0.7002770384932594
1.8151922777401308 1.1992025404080269 0.888517272833383 0.6998762997126801
1.8151007452220942 1.1990023948895752 0.8882191496399682 0.6994941588680382
1.8150130881122615 1.1988115020745786 0.8879357988216151 0.6991318259702182
1.8149297306891994 1.1986306718535658 0.8876682543361466 0.6987904562057025
1.8148510754201244 1.1984606526210062 0.8874174491254461 0.6984710737944663
1.8147774872839149 1.1983021083935435 0.8871841953718773 0.6981745592795506
1.8147092908565179 1.1981556187763118 0.886969191220799 0.6979016628635574
1.8146467725573139 1.1980216871548763 0.8867730356299357 0.6976530243076422
1.814590184200561 1.19790075019875 0.886596243280078 0.6974291913687976
1.8145397462764796 1.1977931860632822 0.8864392567926913 0.697230634333665
1.814495650480075 1.1976993206300308 0.8863024557822857 0.6970577564904024
1.814458061455335 1.197619431884118 0.8861861630986613 0.6969109011491642
1.8144271178783855 1.197553752765048 0.8860906488346486 0.6967903559846482
1.8144029330413145 1.197502472864546 0.8860161326747954 0.6966963554291828
1.8143855950930212 1.1974657393143227 0.885962785092704 0.6966290817445843
1.814375167073888 1.1974436571561675 0.8859307278221464 0.6965886652940174
1.2859659204686917 0.7496037199267521 0.5066433401808805 0.3707903739643675
1.285382283471961 0.7478055270255973 0.5042877579897207 0.36794029156267727
1.2844137180098383 0.7448382086105731 0.500428839269076 0.36332625673839
1.2830662446169232 0.740745139604873 0.4951627895206466 0.35713829436348044
1.2813479589132215 0.7355848682086243 0.4886161001350033 0.3496170161971056
1.2792688665325518 0.7294291225094666 0.48093852003688137 0.34103390679432144
1.2768407686234746 0.7223604860964804 0.47229543753542275 0.33167220607854253
1.2740771842936924 0.7144698849634705 0.46286037235389343 0.32181055843729256
1.2733315151349391 0.7058540262813144 0.4528081484006434 0.3117105329582586
1.2722494439252727 0.6966129163257668 0.4423091348983943 0.30160810828258205
1.270993162433361 0.6868475630034742 0.43152474840667043 0.2917084965445067
1.2704556802787925 0.6766579416018014 0.4206042340490328 0.28218335843316444
1.2679649106255888 0.6661412740933862 0.40968261118270893 0.2731695384982397
1.267605431963657 0.6553906455154683 0.39887958563345477 0.26476886633994573
1.264797461653445 0.6444939578597688 0.38829920231782383 0.25704944100070654
1.26393196090428 0.6335332044616477 0.37803008178170544 0.25274447731413924
1.2609790726428434 0.6225840414133937 0.36913602407830143 0.2514499306452785
1.2599920329844283 0.6117157459496368 0.36815826745183433 0.2500584220726848
1.2565404194201177 0.6101423208033703 0.36803022690525533 0.2493134503724881
1.2558060513726481 0.6092752726282398 0.3662382505276007 0.24644558097390104
1.2515165560791583 0.6078392060243049 0.3637540159152152 0.24375893192843648
1.2513953744445148 0.6058479960331999 0.3606330121043734 0.2428433967155625
1.2467821938632755 0.6033195656224025 0.35870008134500925 0.23867735504496684
1.2459462602883187 0.600992236260232 0.35690676314310243 0.23813042378375868
1.241989304911157 0.6002748928916835 0.35264646515738 0.23393832822943197
1.239871468588231 0.5967482235627114 0.3497501241081708 0.23320374628250928
1.2370400467352178 0.5927628678545759 0.34789004015163083 0.22900657212631206
1.2333365939687508 0.5904643820347676 0.3427442076111983 0.22864460646007215
1.2319580595750013 0.5883530761871184 0.34128662531338005 0.22516980594300814
1.2267690388680332 0.5835608911978485 0.3371974209632877 0.22321753244716339
1.2263860716471124 0.580185215020541 0.33339649174166547 0.22188607606895827
1.2214932373313427 0.5784148979687269 0.3313502696412083 0.21915508119425472
1.2190711326892003 0.5729602027331842 0.32605208535137664 0.21738738776397404
1.216158141281706 0.5702015952501408 0.3252441473332939 0.21669696855340959
1.211436480900263 0.5672305323712848 0.3192781975724773 0.2146883973185259
1.2107872856554116 0.5612816906505662 0.31890964448041637 0.21297673561460612
1.2054049866540553 0.5605365875454916 0.312968808774093 0.21158107875417204
1.2035309010606494 0.5551162265745996 0.3124902564297389 0.21122922265628655
1.2000355591110519 0.5512574066384204 0.3071480305115652 0.21022118919274851
1.195402302463559 0.5487989377083763 0.3059879474909143 0.20919480044159156
1.194703030222311 0.5424248108376161 0.30183550459686964 0.20832684793651815
1.1894326127656785 0.5422973760872895 0.2994008142807125 0.20760171835311206
1.1870963725335097 0.5358349682317569 0.29698760343356756 0.20700261752434165
1.1842463101952077 0.5338784223367198 0.2928561434956257 0.2065047975967828
1.1791665922961303 0.5292478296585688 0.29249371767064447 0.206103028033027
1.1786602474369603 0.5258309778002391 0.288589618681907 0.20576854268418415
1.1742117348176393 0.5226334310610292 0.2861374463422023 0.20551256891053332
1.170137768332734 0.5182243335783425 0.28492369486209645 0.20529552551284014
1.169393913745986 0.5160193045877406 0.2816689084526233 0.20518849743594075
1.1647176455395991 0.5110587420960621 0.279493812586421 0.2050736786891658
1.161571292020654 0.509431845615499 0.27864192810045657 0.20497175271763796
1.1601790729939674 0.5043223466683863 0.27591811914904674 0.20486667673841596
1.1557730260709749 0.5028961781644725 0.2734961466306527 0.2047929287510751
1.1530024898638889 0.49799250290078745 0.27285113551037854 0.20473227049528775
1.151498555559364 0.49643551551773546 0.2711608165269923 0.20468974232474496
1.1473629986367397 0.492040589618804 0.2690921369773428 0.20465728357613058
1.1444705893358116 0.49007147258961975 0.26725506830129653 0.20463509247091727
1.143380435316265 0.4864392966278328 0.2663792849129573 0.20461949772250387
1.139568753444594 0.48382555537138605 0.2655219048707761 0.20460970503295664
1.1360134621124722 0.4811694389598841 0.26399941660814963 0.20460419994123252
1.135946061034957 0.47771978380107805 0.26265183731052316 0.204030787516473
1.132530137118139 0.4762207177750775 0.2614404784565603 0.20107680529149308
1.129336162357478 0.47180683753817837 0.260406823254794 0.19814583446496342
1.1276668460506596 0.4715568904573505 0.25995881237156276 0.19198697561957953
1.1263779944707066 0.4673026345828034 0.25943660362763205 0.1855391187035877
1.1236677559441026 0.46597680283384135 0.25863518840268607 0.17904547332109766
1.1212159838594873 0.46331319872366805 0.25795975934957344 0.17256978118919658
1.1194656610874618 0.46038255795200184 0.2573922592655896 0.16616041425221617
1.1190318205284469 0.45964365445145844 0.25693740588243935 0.15986170823267157
1.1171232255285075 0.45629295247078344 0.2565860402104678 0.1537143163706651
1.1154969584011694 0.4549618482630865 0.256338228307944 0.14775398330119355
1.1141586889393882 0.4532502928522537 0.2561900351224522 0.14201053416402165
1.1131130414621309 0.45052035960285275 0.2536991362866742 0.1365074922276217
1.1123635937824645 0.4497088169354968 0.24757031176891117 0.13126226520868484
1.1119129041398688 0.4480852604849691 0.24160528451618052 0.1262866609077044
1.1114424416774729 0.4459508637206612 0.23583086571745926 0.1256497152164086
1.103627527073542 0.44462624173544585 0.23026837994539515 0.12497871044587192
1.096047425010542 0.44410780285311746 0.2249344504975296 0.12387676594165299
1.0887222166942452 0.44255785427936817 0.21983898660368903 0.12236753662553873
1.0816620408685853 0.4412928199529081 0.21498306907085615 0.12158744041665516
1.0748648423750822 0.44031187369359476 0.21420449239861722 0.12048235933285209
1.0683188911062451 0.4397030269599733 0.21352619530568034 0.11825868994829658
1.0620111324908934 0.4396116864716996 0.2124067646652777 0.11716661658115803
1.0559364829663092 0.43919312713027736 0.21086238464925866 0.11573836438320617
1.0501015917489216 0.4349554713555146 0.21035886535163387 0.11302127259374413
1.0445222232353708 0.43039974855201935 0.20891491670163376 0.11296582663220628
1.0392182706525177 0.42605630618914314 0.20659116712302453 0.10998644987147503
1.034209828287354 0.42194539324585356 0.20595351123161354 0.10914295347234804
1.032559237077598 0.4195415465318785 0.2039220290269906 0.10684504749205868
1.0319496786599778 0.41886197055782975 0.20175578862989577 0.10551732884286104
1.0309380053763986 0.4180852084235785 0.2009415491347624 0.10358463665676046
1.0295305493237792 0.41773659183060896 0.19776112295851475 0.10212547811832673
1.0295151728051442 0.4161761163703338 0.19768596983305725 0.10024548334538828
1.0277360687707449 0.41449138276867825 0.19419279284868127 0.09894754513304897
1.0255656446500756 0.4141952081694866 0.19397192709846728 0.09686442918576878
1.0251501190397558 0.4118121810878658 0.19049990376179832 0.09596720776804908
1.0230325518601682 0.41117701567311715 0.1903946956121863 0.09347447895432685
1.0211280622893577 0.4090486248152378 0.18703682837795102 0.09317405533410128
1.020152108442161 0.40815293624599497 0.18664478756346864 0.09056283897621664
1.0174602690337526 0.40592897945292616 0.18390470261741407 0.09010461399011661
1.0169415061533023 0.4054280226897816 0.1826638557437402 0.08813114284498151
1.0141562068117607 0.40300950827306736 0.181002972320039 0.08677979014146799
1.0134196262973079 0.40248007450031636 0.17859189599957098 0.08587732934536094
1.0112238335853856 0.4009032481668434 0.17833457814957066 0.08379943818923394
1.0096068448967939 0.3991139409502951 0.17590104557833564 0.08352107778748559
1.00866982607947 0.3987306483759031 0.17446164734678618 0.08189485535571174
1.0064997495501147 0.3976453063514487 0.1737028447248986 0.0803459042542673
1.0055248314066152 0.39650022359823667 0.17173971817885916 0.08016038134382526
1.0047181785762545 0.3956808355239072 0.1703034966842434 0.07859243925929098
1.0033287795075447 0.39518862343552463 0.17001094919177925 0.07726836398264274
1.0023343642049989 0.3947108641175427 0.16851556975979898 0.07718729558197097
1.0017369231658801 0.39045183571485303 0.16725251707403985 0.07594124681062797
1.0011963451822814 0.38598517779167707 0.1662207484139105 0.07485076239679314
0.9966450338532519 0.3813425892634192 0.1661452878898858 0.07429956775726936
0.9918952376310396 0.3765554793306678 0.16541932362506165 0.07391258830678356
0.9869718034342937 0.3716546419100898 0.16484746275383255 0.0731238192063494
0.9818999125646642 0.3666699824900425 0.16450458483537433 0.07248194707709286
0.9767049255361059 0.361630299531114 0.16201223129109205 0.07198489277520145
0.9714122475345067 0.35656312094406806 0.15792689962512974 0.07163102563545913
0.966047217775775 0.3514945947925983 0.15390929601571748 0.07144800808893573
0.9606350254680754 0.34644943190275196 0.14997697949152847 0.0714191749941979
0.9552006534815379 0.3414508958140595 0.1461452333232933 0.06871992249529049
0.9497688465910937 0.3365208309217858 0.14242725954047644 0.06611963886853175
0.9443640908171839 0.33167970950080333 0.1388343768831644 0.06364988578112309
0.9390105670324141 0.32694665646349397 0.13537618488773628 0.06131204311766108
0.9337319939304263 0.3223393678018352 0.1320606282258771 0.05910629247706487
0.9285511902429288 0.31787376799097816 0.1288938520295674 0.057031604978222
0.9234890775714462 0.31356317783315757 0.12587970784071598 0.05508549950983965
0.9185628353122727 0.30941681642954466 0.12301885394004164 0.05326358540380002
0.9137833446751435 0.30543792957578353 0.12030777595337604 0.053228232986758856
0.9091532465774728 0.3016228608728809 0.11773870632154958 0.05300226879547666
0.9046680899587435 0.2979629865396045 0.11530152560251551 0.052630139291035376
0.900321701422882 0.29444969913163305 0.11298724800780603 0.05211835584531621
0.8961127868996449 0.29107935966137966 0.11079082263787246 0.05155916077916791
0.8920480876814565 0.28785484947346124 0.10871148811831864 0.05147564221862196
0.8881409830901567 0.28478375439642295 0.10675123807111107 0.05071258127536138
0.8844081132000149 0.2818755597606039 0.10491300879794305 0.04996347598833865
0.8808665331499312 0.2791396003075217 0.10319951018520496 0.049841208198248096
0.8775321541218118 0.2765840822657821 0.10161274702406592 0.04887458211710226
0.8744191698483862 0.2742158276590301 0.10015395813606259 0.04846715076518261
0.8715399986102336 0.272040361489317 0.09882373425804543 0.047826358778559605
0.8689054259527651 0.2700621128910044 0.09824369832949638 0.047062236074555126
0.8665247923197965 0.2682846250100176 0.0980054652577294 0.0467103897207129
0.864406163399239 0.2667107355341152 0.09762218236806179 0.04574355236715402
0.8625564649543449 0.26534271953806793 0.09761153324548132 0.045540364594829116
0.8609815816221491 0.26418239740681604 0.09706649644147562 0.044508551125676366
0.8596864251158226 0.26323121375073905 0.09654908018448 0.044461962647124265
0.8586749785554049 0.262490293408888 0.09637661051518989 0.04435719124523888
0.8579503232929081 0.26196047988934323 0.09560400325231524 0.04432950846446927
0.857514653725048 0.2616423606464982 0.09554962760864723 0.04418575485534198
0.8397991184298351 0.2401896598107363 0.09478642300307827 0.043952356036309474
0.8394386199895523 0.23994031891419612 0.0945945988742524 0.04366343365991579
0.8388399276028495 0.23952683024159224 0.0940957798799011 0.04335625923453263
0.8380062291571363 0.2389522797833763 0.09377413418764913 0.043327010803461435
0.8369419487903708 0.23822092243008872 0.09360349060463616 0.04309033996552839
0.8356527088230299 0.23733811873686284 0.09353153621790365 0.04295248160753172
0.8341452819871352 0.2363102567387375 0.09352165386553914 0.04255031232579456
0.8324275347968432 0.23514466096880293 0.0933212899233276 0.04228623149553269
0.8305083630558542 0.23384949111787642 0.09309321371133145 0.04213161631242544
0.8283976206292822 0.23243363296661032 0.09293078512705141 0.041834491228054514
0.8261060427216651 0.23090658431763245 0.09278041917653725 0.04170754919880451
0.8236451650001493 0.229278338661211 0.09259286152411628 0.041297937367907676
0.8210272399859445 0.2275592692327246 0.09243642277433826 0.041288473024470584
0.8182651522133113 0.2257600159779733 0.0923417668756075 0.04088288118338445
0.8153723337309169 0.22389137775006393 0.09184374055205262 0.04057258648051369
0.8123626816041225 0.22196421183813822 0.0911592425427049 0.040496186456386
0.8092504791771682 0.22061146770384105 0.09106651952719808 0.0403905421395579
0.8060503229749284 0.22035388743074544 0.09039025678683618 0.04012965069689882
0.8027770572520379 0.2199893426917639 0.08970786869710756 0.03977989876639316
0.7994457182757294 0.2199267967720655 0.08954478009608767 0.03956290813370612
0.7960714902926979 0.21933347268373654 0.08863131517092272 0.03943943922992692
0.7926696743650916 0.218578428665747 0.08827792729045306 0.03931417334034949
0.7892556688984547 0.21797748146978088 0.08765870492830063 0.03909825880844189
0.7858449546030702 0.2176673433519269 0.0867887640517641 0.038813680500261905
0.7824530625401005 0.21660697257875366 0.08663596860055353 0.03874599613585448
0.7790954743439783 0.21593915781146933 0.08557214369175697 0.038373894490682126
0.7757873499969675 0.21540504758092774 0.08525222692323559 0.03814138954430779
0.7725429061440594 0.21407016228180611 0.08447613734455035 0.0380677001846038
0.7693742463498443 0.21388466497681607 0.08367979287064062 0.037975967037706414
0.7662896816402093 0.21261165283832734 0.0833565901448214 0.03754929158243082
0.7632923138896144 0.2118240191444498 0.08222175492969522 0.037544539858452936
0.7603804756316825 0.2110394726641929 0.0820824456234837 0.037093660442385996
0.7575509648988218 0.20976693296527535 0.08107939279579927 0.03702168090390385
0.7548033946792254 0.2093640661013137 0.08047058151154306 0.03684052974132887
0.7521425549010573 0.20772280192270398 0.07993668823207827 0.036610881622735694
0.7495777585629197 0.20759624375430538 0.07885394256648665 0.03657145892210636
0.7471206993996973 0.2057470622678592 0.07880018508665636 0.03619265431035148
0.744783530042479 0.20570069851360673 0.07767574484928973 0.036104011323341595
0.7425777559920775 0.20382771103725325 0.07724157529693018 0.0358842070673453
0.7405137930436346 0.20370936148895916 0.0765685283824629 0.035645234031925675
0.73860088495453 0.2018494080243967 0.07564181299285619 0.035638983222616605
0.7368471681658484 0.20175715157519145 0.075483001633848 0.035576764579940384
0.7352597749397339 0.1998519171113691 0.07442296484884747 0.035475040020035806
0.7338449301635058 0.1998233065302599 0.0740622789544934 0.035373124690891614
0.7326080277995992 0.1980006768691044 0.07339160315651592 0.035033248959143184
0.7315536856397631 0.19776041446776507 0.07250990742685483 0.03447797061870557
0.7306857814721928 0.1962090211749111 0.07239155375512919 0.03446840548930765
0.7300074748859983 0.19567152739078159 0.07142498060529973 0.033915896987881194
0.7295212188381462 0.19448026542724933 0.070990977757676 0.03335236849418482
0.7292287646030607 0.19356717623490902 0.0704936404655487 0.03333324578107707
0.7170109899328966 0.19281477993197274 0.06959891342173025 0.032792780433806554
0.7167382533746415 0.19145759031004161 0.06951115440736551 0.03224205375657965
0.7162852687257442 0.19121033519095867 0.0687417594070115 0.03223714742216878
0.715654386463996 0.18966392015206043 0.06807551915855932 0.03170398497167421
0.7148488696253612 0.18935267528589184 0.06792256470422195 0.03118304059761861
0.7138728667626139 0.1881740928295365 0.06714089700097574 0.031180756418763972
0.7127313780082358 0.18726200411360777 0.06668856964071726 0.03067310333470006
0.7114302148395195 0.18674220613664408 0.06639532849988283 0.030181312451097994
0.7099759542510781 0.18537199949105232 0.06568362463910617 0.030173231140347933
0.7083758881345693 0.1851948147095016 0.06535413876951411 0.029706346146073082
0.7066379687475358 0.18406841369378935 0.06500345305066814 0.029250208789789598
0.7047707512241458 0.1831599992121712 0.06435327737327116 0.029209474736642472
0.702783334142971 0.18283655755969475 0.06407517154942753 0.02881555520335321
0.7006852992248745 0.18168113666557822 0.06373283750360528 0.028405126907598745
0.6984866512932163 0.1811660515011786 0.06314300773789448 0.02829301897040265
0.6961977596956553 0.18060624867434844 0.06285331823947916 0.028021390328480507
0.6938293024684684 0.17961537307273864 0.06258533099283013 0.027666403920738852
0.6913922146234595 0.17922090849442468 0.062061586517192895 0.027424585302717342
0.6888976420447098 0.1787114366596346 0.0616884474952457 0.02734181825190929
0.6863569025543953 0.1778968953653644 0.06157352929653514 0.027048928858392766
0.6837814556179805 0.17733158373031918 0.0611227761073443 0.026788740362952746
0.6811828815920401 0.17717380859525828 0.060710773674167065 0.02660425750529167
0.6785728696303167 0.17654389914874516 0.06057847208185611 0.026562025348409266
0.675963208723565 0.17600859855175766 0.06033880124533486 0.026369373207714684
0.6733657655483999 0.1755690798940844 0.060007982819571204 0.026211228727031573
0.6707924100615813 0.17550349808061808 0.05971929888435805 0.026087921589057247
0.6682548082943104 0.17522628071816107 0.05952000908201303 0.025999688241446585
0.6657639455011848 0.1749809183311357 0.05947359466867835 0.025946687445130158
0.6633292247331396 0.17483349955139463 0.05927158479694424 0.025831269641667022
0.660957166158634 0.17373958754277524 0.05911385517192187 0.025103789481872484
0.658650297981536 0.1720397110865262 0.05900086306507209 0.024418953480408227
0.6564074703473044 0.17040124807383328 0.05893293627931844 0.023966600560902288
0.6542263322559645 0.16882117509014918 0.05850984907393091 0.02395483234895262
0.652106691250833 0.16729841418493044 0.05754631249425467 0.02379534560160243
0.6500523568714992 0.16583480990543223 0.056629592743592826 0.023773408775315506
0.6480706544216777 0.16443449325063977 0.05576117833740531 0.02376031219955565
0.6461707774826435 0.16310263170063022 0.054943048967002424 0.023503128485231874
0.6443623010863134 0.16184443580388863 0.05417711447497018 0.023454741523260218
0.6426543209315028 0.160664645060959 0.053464962556304 0.02316421941065679
0.6410551043666155 0.15956736193720805 0.052807806448646716 0.02312232509783878
0.6395720201308212 0.15855606103990863 0.0522065239822809 0.02301643347299819
0.6382115823749092 0.15763366252207522 0.05166172446490844 0.022687812384484394
0.6369795249603853 0.15680261640201473 0.05117381502371515 0.022589546271932492
0.6358808713629686 0.1560649772950707 0.05074305665802386 0.02245381883910353
0.6349199892827662 0.15542246409430022 0.05036960831599058 0.02215537338055207
0.6341006289003133 0.15487650500994074 0.050053560203550666 0.022048687004409952
0.633425947187735 0.15442827023078137 0.049794958266013926 0.02191004044957131
0.632898521567926 0.15407869476720687 0.049593821730325865 0.021541653864551074
0.6325203561508699 0.15382849380930247 0.04945015531583468 0.021447496631062414
0.6322928833914129 0.1536781725637416 0.049363957407090445 0.021355342882099605
0.576208698962009 0.11662527829055332 0.0384304842270109 0.02106870479987539
0.5760200285887033 0.11652593129904168 0.038430143401440464 0.020915708256443784
0.575706616591249 0.11636105979632039 0.03835910894149571 0.020630050806477826
0.5752700126608907 0.11613171499430856 0.03835756359735346 0.02056659467326766
0.574712370011208 0.11583935078662747 0.038245844892140564 0.020226756922226276
0.5740364293422544 0.11548580645664265 0.03823554407821865 0.02022574201395934
0.5732454986713281 0.11507328515492411 0.0380961656004451 0.02003909491992483
0.5723434293558706 0.11460432864461224 0.03806568653858299 0.019855659047909188
0.5713345886953795 0.11408178888871774 0.037911333942171464 0.019578746504663222
0.5702238295554348 0.11350879711114578 0.037860324995499205 0.019519547900523765
0.5690164575082979 0.11288873100276174 0.037681646093123695 0.019235337184116116
0.5677181960320631 0.1122251807657373 0.037643430740516355 0.01921706482978682
0.5663351503558065 0.1115219146954461 0.03742591651238032 0.01894781742050541
0.5648737705842742 0.1107828449920315 0.03739575189821419 0.018937431113589673
0.5633408147860003 0.11001199447702828 0.0371971851223854 0.01875732723080227
0.5617433127877022 0.10921346486824819 0.03710590734610839 0.018711397748086316
0.560088531489627 0.10839140724266437 0.03690654104047804 0.01850740758824196
0.5583839426030005 0.10754999529497634 0.03687720172337765 0.01835143276647405
0.556637193805079 0.106693401977055 0.036674274363904476 0.018335476904418134
0.5548560843795207 0.10582578006686348 0.03657822337751743 0.01819527704829991
0.5530485463727005 0.10495124712277706 0.03641013959241153 0.018086529949510707
0.5512226319299053 0.1040738750241197 0.03638376851377029 0.01801075812574484
0.5493865062623021 0.10319768363397233 0.03623105871614259 0.018009014329661215
0.5475484424970839 0.10232663650837462 0.036145875083003376 0.017962569744631302
0.5457168071605343 0.10146463294409801 0.036036940359641514 0.017644205063067193
0.5439000091548749 0.1006154831809297 0.035976487746017895 0.017520147144524933
0.5421063558907324 0.09978284027555624 0.03590964005293021 0.017266080630582263
0.540343719984977 0.09897004500635265 0.03588737990500942 0.016966076694073656
0.5386189047820403 0.09817983768331172 0.03586640310129885 0.016656512506618093
0.5369367187820864 0.09741395518906559 0.035333212999804645 0.016374390883449618
0.5352991643530631 0.09667281657962692 0.03524053422557147 0.016106283514818562
0.5337056115615519 0.09595568849687058 0.035184327183065855 0.01591628771069352
0.5321545143246319 0.09526152530754116 0.035091176673823235 0.015823687150614142
0.5306458038462034 0.09459002822715128 0.034961864627774904 0.015618573664787855
0.5291822486559874 0.09394217232819567 0.03479746626696076 0.015414058287528688
0.5277691529802565 0.09332000060010796 0.034652778660856115 0.015230221262886501
0.526413196917012 0.09272608649034061 0.034599331412236964 0.015067298675612803
0.5251213687438683 0.09216307386262448 0.034369061526388134 0.01492591644452762
0.5239003375822748 0.09163342316122292 0.0341084832245517 0.014806272897810538
0.5227561930167588 0.09113931801249217 0.03383645589742318 0.01470825303735491
0.5216943868180067 0.0906826564168789 0.033819619067117494 0.014632074783203561
0.5207197585806251 0.0902650750940649 0.0335046564972095 0.014577587650835054
0.5198365843925142 0.08988798136001568 0.03316591579507227 0.014544914978157075
0.5190486231941702 0.08955258225190826 0.03289171314722331 0.014137486832177264
0.5183591527392944 0.08925990785241833 0.03280581789809774 0.013631819988698366
0.5177709942566245 0.08901082868458636 0.03242685288272497 0.013596720842796908
0.5172865274777818 0.08880606803168163 0.03203154982933706 0.013538658598638382
0.5169076983711257 0.08864621024957908 0.03182734738819701 0.013458276312607032
0.5166360218979908 0.08853170608094946 0.031622448700742364 0.013356451925680732
0.5164725818427065 0.08846287583876207 0.031202074766242 0.013234277159102501
0.3731967164163478 0.07409682117763387 0.030772916003516435 0.013093032041486874
0.37308333960864265 0.07403155809038478 0.03065072739653981 0.012934156148168017
0.3728949922074355 0.07392328938653675 0.03033740381490668 0.0127592177120285
0.37263259044694236 0.07377276350670225 0.029897897305031947 0.012569881773168371
0.3722974077636456 0.07358101600350683 0.02945667127785113 0.01236787847888006
0.37189106567873836 0.07334935768960098 0.029369988471752453 0.012285513318565363
0.371415522320791 0.07307935997323071 0.02901590800276245 0.012154972536464734
0.3708730587673384 0.07277283778659129 0.02857769261795609 0.011932934673446197
0.37026626341850355 0.07243183057639492 0.028144011662798948 0.011703515787956842
0.36959801464776226 0.07205858187773881 0.02799734730516377 0.011468424291362123
0.36887146200476856 0.07165551803141393 0.027716753399569603 0.011229306968745521
0.3680900062734287 0.07122522663211392 0.02729770679453544 0.010987733521181956
0.36725727871625 0.07077043531217472 0.026888552465606945 0.01074518481380827
0.3663771198650413 0.07029399147462781 0.02655714985427943 0.010687679683871187
0.36545355825060427 0.06979884359234532 0.026490832832510466 0.010562416175792644
0.36449078950310837 0.06928802468873763 0.026105881609677094 0.010537713015247408
0.36349315630400364 0.06876463860876826 0.025734694367038433 0.010503044738219152
0.3624651297339337 0.06823184967262304 0.025377756622094252 0.010496154553720997
0.3614112926464676 0.0676928762641556 0.025119458302501556 0.010414145939525834
0.3603363258354421 0.06715098881388913 0.025034932860494807 0.010262595503383272
0.3592449981994577 0.06660951243401851 0.024705591209667997 0.010092455510797507
0.3581421666904432 0.06607183404817701 0.024461321955142282 0.010025016083035498
0.35769336754198156 0.06554141305827232 0.02441989759284318 0.010010752100967921
0.35758261446441353 0.06502179315405358 0.024389019746014273 0.009873011968374848
0.3573986112853439 0.0645166105270082 0.02435251444140593 0.009804299104013623
0.35714242559659426 0.06402959050619407 0.024258290728585076 0.00979138343829675
0.3570326078897485 0.06356452158117075 0.02414620489646804 0.009702329036314072
0.35681492708987333 0.06312519661181458 0.02408489463687741 0.009562675935568565
0.3564180376146871 0.06271532281239138 0.024008441219757492 0.009551763947309099
0.3559549128172627 0.06233842968813639 0.023969614136787196 0.009373502400143893
0.35592040622583493 0.061997831296946075 0.02383275324798607 0.009339777957418808
0.3554241206511266 0.06169667589369567 0.02379347398911908 0.009189409674568064
0.35483171886577447 0.061438020780932245 0.023708093565647598 0.009123483811331426
0.3548139478127647 0.061224922685429055 0.023554257415357913 0.008994696935216151
0.35417937553218304 0.06111994422906042 0.023515469400379747 0.008914497309169487
0.3537151341508263 0.06110730510851212 0.023324412609157564 0.008796263806075734
0.3534701124353748 0.06108555534491258 0.023251795235811164 0.00871342058193121
0.3527091504072244 0.061066500295300315 0.023003370358183534 0.008591984362261083
0.3526281193959421 0.06104893265020227 0.022771016910423034 0.008520722865886423
0.35189596779075566 0.06102165951449831 0.022555429383236767 0.008387143454112978
0.3515618181029434 0.06097890028553812 0.022357178831926443 0.00833668239762552
0.3510374665468611 0.060949991783990895 0.022176729755646756 0.008179403987340973
0.3505172614126462 0.06092162976724972 0.02214256267787661 0.008161313815187008
0.3501369017045985 0.060896146571216364 0.022036565519458182 0.008023963220647466
0.34949811844737716 0.06085534814564643 0.022014458878771292 0.007994335086905629
0.3491983434378701 0.06085126084831897 0.021873837083375352 0.007964813904711874
0.348505711515779 0.06081812055758581 0.021870671735428122 0.007835252807265167
0.3482260383319391 0.060815472669208386 0.02174561599920921 0.007766160228954757
0.3475397185288271 0.060729765354335205 0.021743693976796267 0.007683574186183352
0.3472243666224742 0.06035241083293381 0.021639491676843155 0.007563074311012701
0.346599227070874 0.05436235395134593 0.021552458646848804 0.007539018326277195
0.34619781053486615 0.05435906788901989 0.021484642073213104 0.007401583961143451
0.3456841943621261 0.05431253919093121 0.02145809298066964 0.0073643418033605915
0.34515093783465406 0.054303902285765246 0.021436136169867982 0.007271472464141597
0.34479628562984455 0.054230706740122286 0.021407006711150957 0.007169231368680737
0.3440884376444933 0.05421456707035019 0.02117623179358839 0.007148967168293418
0.3439386705337605 0.05413134107707732 0.02086354642362199 0.0070343451457007865
0.34311589274264975 0.05408337789263741 0.020805644158385834 0.006979721930831894
0.3430145535947014 0.05401824629261767 0.020524360925618945 0.0069278359481741115
0.34233131878775724 0.05394096807181004 0.020210810350116317 0.006829612103168477
0.34193500214921885 0.053864259572306415 0.01988236336260343 0.00679557858949885
0.34158960752743345 0.05382491291783154 0.01956223536045647 0.006739794579360719
0.3408957613125356 0.0537252947782704 0.019245596445226734 0.006658463053452872
0.34085264634029966 0.05365317368279638 0.019210557881266355 0.0066181756628135475
0.3402494978458623 0.05361357903479978 0.018908151959568315 0.006585666323610218
0.3397761687561135 0.053562087354248784 0.01859716029836566 0.00652143121783005
0.33965701667636455 0.05349990200558393 0.018287320129719953 0.006465769669114124
0.3391201639217299 0.05345621192012735 0.017988487006772635 0.006447264278259034
0.33870733673783626 0.05342830556996989 0.017695490069811186 0.006418684115326034
0.3386407779425727 0.05334580815278928 0.017504508711991464 0.006380171511652076
0.33822182632044956 0.05303094307702632 0.01740563859269943 0.006350226242102852
0.3378641089278129 0.052687406544376696 0.017141011485549404 0.006328842175425439
0.33765136380438965 0.05232644381642089 0.01688003103145774 0.006316014062837878
0.3375693428175585 0.05195883846696973 0.01663109383322738 0.006284035761087501
0.3373389748259687 0.05159543354363836 0.01639130939110233 0.006127901400788801
0.3371736984102229 0.05124678282300555 0.016162026759957086 0.00598465497510566
0.33707426751783953 0.050922774639609016 0.01594138891893806 0.005965926578808616
0.33661361736194584 0.05063304109224865 0.01578836382140277 0.005838544222646214
0.33559801111818055 0.05051978766899183 0.015729844998704605 0.005704993939714721
0.33460738125881617 0.05050016270273871 0.01553002172765788 0.005578374171927998
0.3336430258410977 0.0504660935927368 0.01533999448654683 0.005457912886805604
0.3327046610002344 0.05042701638994144 0.015161275972368967 0.005343551401592144
0.3317913811215616 0.05037989985651836 0.014994361305337106 0.005235156800861164
0.33090306999340435 0.050363820909284936 0.014839678869039462 0.005132888627551293
0.3300412595920772 0.05029304179561813 0.014697654935987575 0.005036897524498176
0.32920900621161325 0.050234363607099666 0.014568490966325513 0.004947348913180977
0.328410221677318 0.05016183010964568 0.014452521423836797 0.004864372577788815
0.3276490325719609 0.0501448636495794 0.01434979145527062 0.004788040847387178
0.326929394708225 0.050056734947719284 0.014260736067384792 0.004718411544792598
0.3262549289062695 0.05001585704761386 0.014233848909652711 0.004655488581508751
0.32562888113307303 0.04995374109610622 0.014184873629560791 0.0045992826104331655
0.325054135246657 0.04991664469531629 0.0141228296743406 0.004549765691959049
0.32453324079162016 0.04985041960588001 0.014074544969612158 0.0045069266957014475
0.32406844000758867 0.049836565821352076 0.014040003837776049 0.004470730080433151
0.32366168888156677 0.04977481575851629 0.014019270801111953 0.004441158536537046
0.323314671563203 0.04977125166859124 0.013031904529695796 0.004418182547139334
0.3230288090833469 0.04972958342107231 0.012292364368553856 0.004401787098262288
0.3228052637566564 0.049728208500955426 0.01191038718328594 0.0043919551524796065
0.3226449406485991 0.049392592629450074 0.011733034021465864 0.004228205835574339
0.3225484873329447 0.046888202357114744 0.011507932431146995 0.0036496172278458884
0.24361672032790127 0.03656105913856899 0.009792778947685642 0.003175376143455836
0.24355566987238847 0.036558458007472545 0.009759912143521522 0.003159721283346318
0.24345423500522784 0.0365188051516236 0.009747438071961824 0.003153472629155351
0.24331288740897675 0.036509429637348725 0.009699646227599888 0.003130270021275248
0.24313228315967397 0.036447813552537685 0.009669491884205558 0.0031072579230996167
0.24291325852023582 0.036433403917870005 0.009615842113569197 0.0030801988682854302
0.24265682463520155 0.0363450813577128 0.009552354534269784 0.003062658822972114
0.24236416120267837 0.03633866706396571 0.009471038177899587 0.0030247341492289684
0.24203660921466733 0.03623512974678399 0.009431063065952509 0.00298506566224612
0.2416756628716802 0.03620513905051419 0.009347003957851104 0.0029393512805226452
0.2412829607918958 0.03611529327371666 0.009253393657594056 0.0028930167499158733
0.24086027664941687 0.036060820407699305 0.009145583641814765 0.0028428746930499703
0.24040950939107825 0.03595156675308724 0.009050335334529855 0.0027929850856949555
0.2399326731975707 0.035938435955448884 0.00897985634801616 0.0027401241673780516
0.23943188737351523 0.03582609782928094 0.008909947920299963 0.00268986779815031
0.2389093663739027 0.03575613191082614 0.008797673746366329 0.00264094610264314
0.23836741020233979 0.03566543753841186 0.008686383698442999 0.002621071289094788
0.23780839545034882 0.0356439437039221 0.00857064594500859 0.0025746975745253825
0.23723476728437062 0.03555076304163985 0.008458516085207136 0.0025238470521778225
0.23664903271843032 0.035482517067372474 0.008345099292762545 0.0024705054309177954
0.23605375550745603 0.03540739196308523 0.008238909941572349 0.0024186332120049035
0.2354515528874982 0.035356152255705375 0.0081447414966709 0.0023668353149053152
0.23484509400634804 0.035308596322153045 0.0081051332992214 0.002316622628785497
0.2342370988590224 0.03529463132850386 0.00801250698099212 0.0022672964698103996
0.23363033410552872 0.035253387203679896 0.007913927219000463 0.002219756373320168
0.23302759694929467 0.03522675340109111 0.007815578838046428 0.0021736033580623143
0.23243166861305195 0.035209083794555264 0.00772118813776956 0.0021334457382754784
0.2318452054026162 0.03487207465991313 0.007629624585706617 0.002129417842213005
0.23127052934707285 0.03431680396818681 0.007541420778064376 0.002128784812223633
0.23070931851585147 0.03364339602077957 0.007456372270938935 0.002121067825019667
0.23016232638937215 0.03284942415159134 0.007374544725225777 0.0021103704552651753
0.22962941931416572 0.03193457164909354 0.007296419479638659 0.0020967963889633938
0.2291101312388194 0.030900883524426322 0.007221945535970304 0.0020869244386781697
0.22860446586745214 0.029752402052117065 0.007151841846654207 0.0020804751630671575
0.22811337258942166 0.028494641333015006 0.0070858977506984226 0.002061559539066979
0.22763866477209127 0.027134071024583564 0.007024859646780567 0.002046434826451025
0.22718263702168934 0.02576080951528846 0.006968365488127176 0.002040222503860956
0.2267477035565651 0.0257432804250624 0.006917175598598533 0.002016654004382648
0.22633618170688474 0.02571417779463481 0.006870783020762507 0.0020076796105247294
0.22595019946868977 0.02567770155241529 0.006830081741174921 0.001991057525990686
0.2255916723548339 0.025673669203349153 0.006794443411810123 0.0019707286487623283
0.22526230946917636 0.025621986886258292 0.006769625481571706 0.0019636466228607763
0.22496362793137237 0.02555942541602607 0.006759511552649973 0.0019353617694984732
0.22469696687467045 0.025486338803467276 0.006737866940502939 0.0019346415019677963
0.22446349816447284 0.025403137074399597 0.006718641218656517 0.0019042657519038892
0.2242642334761558 0.02531028239012151 0.006704886842867595 0.0019016031245457261
0.22410002827170045 0.025208284786875323 0.006696566018738901 0.0018727432945826758
0.22397158346104082 0.025097697616022145 0.006260780187144369 0.001869416391251605
0.22387944553536115 0.02497911277145755 0.006252500908242941 0.0018402956231833123
0.22382400587430054 0.024853155794170474 0.006238771262682571 0.0018388816072537055
0.20038081677183484 0.024720480946134465 0.006219693875469248 0.0018100704461131304
0.20033246198792481 0.024581766347309172 0.0061954102465934975 0.0018071393744612592
0.20025211744851823 0.024437709270941264 0.006166098651068831 0.0017830541954589078
0.20014015168418367 0.02428902169407412 0.0061319715425061025 0.0017734842687977537
0.19999707742020525 0.024136426202479473 0.006093272531692101 0.0017579091049960767
0.1998235484117567 0.024132805632932797 0.006050273021158863 0.0017395314378577467
0.19962035544953072 0.0239806523516111 0.006003268583123997 0.001734672050332588
0.19938842159091105 0.023822433585078455 0.005952575171384615 0.0017133968342103031
0.19912879668314526 0.023662504802511156 0.005898525257956428 0.0017054721476576933
0.19884265125605138 0.023640600843725528 0.005841463982716258 0.0016940966256664381
0.1985312698727568 0.023625068661321566 0.005781745399592762 0.0016768049555829427
0.19819604403811605 0.023599279808911723 0.00571972889643458 0.0016714869140780108
0.19783846477627418 0.02356338044267168 0.005655775858271144 0.0016615239764177225
0.1974601150019925 0.02351757318807266 0.0055902466358305715 0.001648272986397476
0.1970626618257381 0.023501600612941716 0.005523497873399848 0.001637744996580582
0.19664784895120785 0.023462115124598403 0.0054558802424308685 0.0016370506856931962
0.19621748934697436 0.02339731541614579 0.0053877366187992945 0.0016278670483321023
0.19577345840171817 0.023340454308642827 0.00531940072919725 0.0016207207771829454
0.19531768780331532 0.023323532317578877 0.005251196267585151 0.0016156160960102458
0.19485216040821962 0.023241170000602336 0.005183436427245676 0.0016125526215226306
0.19437890636677171 0.023179796880924607 0.005116423667293884 0.0016044042402704939
0.193900000685599 0.02315067472629342 0.005050449255038075 0.0015716112070846581
0.19341756210664157 0.02305253119025311 0.005034617663125727 0.0015395014749504741
0.19293375236789614 0.023020355785067167 0.004985791565584391 0.0015081998530684672
0.19245077297807783 0.0229472583172587 0.0049227111460117675 0.0014778200061878043
0.1919708525074556 0.022862850079010576 0.004861439352116271 0.001448462557230511
0.19149620972375433 0.02283540510325784 0.004802157391804967 0.0014202102764264068
0.19102896708039788 0.02271754653349831 0.00474496773503032 0.0013931191968437752
0.19057098413018084 0.022707977892002778 0.004689873609579776 0.0013672071494036464
0.19012361043827267 0.022594278895739246 0.004636795040692329 0.001342447384192428
0.18968746025768426 0.02255638829698022 0.0045856333269753725 0.0013187793631626408
0.18926243920980487 0.02250677939581443 0.004536348041828375 0.001296139416709658
0.18884818384104304 0.02246621656477893 0.004488992417811302 0.0012744932970186176
0.1884447017437051 0.02240862675138591 0.004443695527887467 0.0012538482807177564
0.18805275441176392 0.022333987473775543 0.004400622176861432 0.0012342428996002825
0.1876737949899584 0.022265058982939716 0.004359939850588926 0.001215728968524512
0.1873096637596015 0.022198229849076188 0.004321801175546874 0.0011983578965423806
0.18696229898382183 0.02212580681940938 0.004286338041058705 0.001182173996718586
0.18663356318403243 0.022059589016923974 0.0042536617170817834 0.0011672127039845052
0.1863251685684684 0.021990770737852737 0.004223865228326384 0.0011535011796357764
0.18603865799306057 0.021918714722527842 0.004197026157295457 0.0011410597293623804
0.18577540940785853 0.02185978119356908 0.004173209160598184 0.0011299032974258223
0.1855366470632174 0.021776259008920884 0.004152467999089374 0.0011200427653327058
0.18532345242897907 0.021732799957672435 0.004139066972104605 0.0011114859922846008
0.18513677252953561 0.021632874702985486 0.0041348470863903156 0.0011042386138020222
0.18497742539739068 0.02161002809095342 0.004133989948929324 0.0010983046373812507
0.18484610307306407 0.02149187427648035 0.004125568524984319 0.001093686875866983
0.18474337277879227 0.021489214387740617 0.004120382625656842 0.0010903872539708569
0.18466967689594693 0.021378854710777263 0.004113862527745145 0.0010884070167882355
0.18462533230858955 0.02134592998797403 0.0041091034179115875 0.0010404423320978062
0.1616922176321943 0.02127150491130894 0.004101031414832215 0.0010383907350078642
0.16165854975808613 0.021203670867838947 0.004098954544136067 0.0010349920907562857
0.16160260519194194 0.021170328671724914 0.004096182081526472 0.0010302770104647016
0.1615246357227508 0.021075778632135927 0.004080948785714067 0.0010242875342596762
0.16142499177478467 0.021063080241521058 0.00405996968113792 0.001018289341023003
0.16130412035941846 0.020988253078471818 0.004036160232509521 0.001017076350010052
0.16116256248740252 0.020924783900800353 0.004009680175546114 0.001008705835612646
0.16100095007542198 0.020908099734109446 0.003980703988856763 0.0009992469564565844
0.16082000238794977 0.02083562097910092 0.003949418799019073 0.0009887780532552208
0.16062052206251148 0.020807148123729774 0.003916022229095552 0.00097738355730019
0.1604033907736652 0.020789364678539292 0.003880720237695511 0.0009651526704778628
0.16016956459847662 0.020771078834337015 0.003843724994046957 0.0009521780461084502
0.1599200691543722 0.02071469895702473 0.0038052528320951825 0.0009385545041708028
0.15965599458944116 0.02066667349975227 0.0037655223236259623 0.0009243778109435204
0.1593784905161452 0.02065731472917647 0.003724752507164692 0.000909743548871732
0.15908876099271238 0.020627163126077198 0.003683161306099912 0.0008947460979259011
0.15878805967296064 0.020596298302400295 0.0036409641661362883 0.0008794777450677234
0.15847768526523323 0.020574180040914804 0.003598372938182126 0.000864027934025737
0.158158977463389 0.020560880324047383 0.003555595026160761 0.0008484826633771606
0.15783331353224408 0.02052896675877848 0.003512832805004181 0.0008329240369665063
0.15750210573147624 0.020404436134104767 0.003470283280589228 0.0008174299661070682
0.15716679970751365 0.020283639484542645 0.0034281378855288993 0.0008020740161317399
0.15682887378205004 0.020166428655933214 0.0033865821328096994 0.000786925376618989
0.15648983851815662 0.020052771023210337 0.00334579449994127 0.0007720489062690891
0.15615123463838587 0.019942847698406124 0.0033059433026492737 0.0007575051435261051
0.15581462456380013 0.019837026543084644 0.0032671795430583893 0.0007433500560790837
0.15548156759005072 0.01973577321202135 0.003229623662329275 0.0007296341034498886
0.15515356117214832 0.019639571399383438 0.003193347213316751 0.0007163999584142496
0.15483192684289793 0.019548877153561173 0.0031583590746650713 0.0007036782970627492
0.15451763855586823 0.01946410089017328 0.0031246142879551362 0.000691482225968726
0.1542111607407805 0.019385604415857398 0.0030920540186093626 0.0006798037813724419
0.15391245479397955 0.019313704046229164 0.0030897497986981802 0.0006686182708615104
0.15362127433575434 0.01924867528116163 0.003060654895791545 0.0006578982916706946
0.15333761426114936 0.01919075717430304 0.0030304529199799363 0.0006476294502123269
0.15306199306722745 0.019140155817169033 0.003001533206286533 0.0006378168887226489
0.15279542233130844 0.01909704688572237 0.002974004653662054 0.0006284809696698813
0.15253919672249383 0.019061577380980688 0.0029479785818481968 0.0006196488228227881
0.15229468819647407 0.01904177692672601 0.002923557169168389 0.0006113476656618295
0.1520632199951841 0.019033866739917273 0.0029008294213380566 0.0006036014224834449
0.15184601142608906 0.019014007487427174 0.0028798710685903122 0.0005964297356525747
0.1516441629315301 0.019002065578244624 0.002860745971648842 0.0005898481702990947
0.15145865845867584 0.017219563192186628 0.0028435078407410036 0.0005838688437513296
0.15129037297516762 0.015352905630275008 0.0028282017931192697 0.0005785011122546061
0.1511400799528649 0.013470588073354238 0.002814865612419623 0.0005737521757779911
0.15100845710055247 0.011757323844375894 0.002803530708087262 0.0005696275658099611
0.15089609009450505 0.011141857164557338 0.002794222817432159 0.0005661315212138296
0.1508034745938645 0.011070441703850619 0.0027869625015344295 0.000563267269197993
0.15073101697975816 0.011057106113166541 0.0027817654825406848 0.0005610372300134346
0.1506790342630405 0.011054549489786009 0.002778642862627237 0.0005594431617889588
0.15064775355920065 0.011010001012229103 0.0014966438670428663 0.0005584862590818571
0.10619530581648015 0.01082377845019064 0.0014871062414681306 0.00039188652806726313
0.10617520189951972 0.010811629402503884 0.0014850946892594967 0.0003911930634364974
0.1061417952188448 0.010797949844824281 0.0014838235699871848 0.000390064703299371
0.10609523495270055 0.010778905029192782 0.0014807219039482387 0.00038848229345308887
0.10603572877162983 0.010748527536448851 0.0014762823298245479 0.0003864756625834384
0.10596354167643882 0.010712466076002323 0.001470833537768871 0.00038405388581394366
0.10587899452829397 0.010672472761612964 0.0014682652296067673 0.0003812418246277052
0.10578246228892264 0.010629840944059324 0.0014668063076269991 0.00037805873848615376
0.10567437199278373 0.010586602373830623 0.0014644545623483016 0.0003745320133350733
0.10555520047699789 0.01055756188490493 0.0014640183572227105 0.000370686910651399
0.10542547189885564 0.010527504131237451 0.0014597627404787728 0.00036655342056450524
0.1052857550749961 0.010480321806679318 0.001457212763832372 0.0003621604009193635
0.10513666068106155 0.010428946109240552 0.0014545449444045646 0.0003575393936492225
0.10497883835606879 0.01037589356720176 0.0014491388774190701 0.00035272095851486774
0.10481297376223073 0.010321490130429106 0.00144833546120602 0.0003477369266096127
0.104639785658966 0.010266298775690855 0.0014412898197730057 0.00034261799898484274
0.10446002305973287 0.010210449947565326 0.0014403006542050322 0.0003373951367379628
0.10427446255230592 0.010154384972522494 0.0014333908261041533 0.0003320979632627615
0.10408390587644291 0.010098229989511045 0.001430740280018568 0.00032675566513092535
0.10388917786451954 0.0100423975501383 0.0014247455230641695 0.00032139594213308686
0.103691124851674 0.00998701213059555 0.0014205284089536618 0.0003160456326961704
0.1034906136297197 0.009932473094851417 0.0014153639963198751 0.00031073005419790826
0.10328853090035232 0.00987887933997771 0.0014097136903656357 0.0003054734696960601
0.10308578286040226 0.00982658422165269 0.0014053365537056055 0.00030097596144591337
0.10288329378376576 0.009775583834760336 0.0013983704881317248 0.0003005211849396377
0.10268200081921287 0.009726089106032964 0.001394692750642065 0.000300298684198942
0.10248283914775158 0.00967792618828414 0.0013865517495638604 0.00029976632462125997
0.10228670722725684 0.009631193006295998 0.00138351527132983 0.00029865301102817725
0.1020943995127593 0.00958573724665965 0.0013743331302853749 0.0002972477037654195
0.1019065051788287 0.009541770580578653 0.0013718466683139395 0.00029554053713900326
0.101723311847965 0.009499319988328479 0.0013617696169069171 0.0002952273874852013
0.10154480727561109 0.009458694961554784 0.0013597648373240053 0.0002935599506332943
0.1013708511970799 0.009419992096162575 0.0013489364375247677 0.0002913114130688281
0.10120144074852035 0.009383502410107158 0.0013473206328842905 0.00029027973722544644
0.10103688077049706 0.009349308957480453 0.0013358886039512741 0.00028881881946073927
0.10087776921915598 0.00931765537983933 0.0013345880687202097 0.00028609496509970293
0.10072487386543144 0.009288594274910543 0.001322699542959742 0.00028547426970675804
0.10057900948188038 0.009262337967826089 0.0013216228426346094 0.00028316328850789884
0.10044096188028949 0.009238913484434686 0.0013094228430350025 0.00028082690900932205
0.10031145429545549 0.009218710385178635 0.00130849533479773 0.00028004070594775675
0.10019113815220268 0.009209714227403052 0.0012961292486718579 0.000276750771742838
0.10008059443955046 0.009200539358277785 0.001295263629592605 0.0002763495803111755
0.0999803383363891 0.009186327473944447 0.0012828703929959149 0.0002733126276535408
0.09989082392348501 0.009175134566723815 0.0012819943715246542 0.00027204807964092216
0.09981244790904428 0.009167087994250702 0.00126971417813222 0.00026974963789756605
0.09974555218816325 0.009162248235855259 0.0012687462244459972 0.0002679207859436103
0.09969042538533794 0.00851353739659147 0.001256710421916013 0.00026608183076210856
0.09964730362312053 0.00851267518048519 0.001255581872192954 0.00026395996558352966
0.09961637076486124 0.008509242562211713 0.0012439233926025363 0.0002623318638781428
0.09959775835307028 0.00849582910956947 0.0012425596618560327 0.00026015670252241524
0.09796244712534054 0.008445768298657603 0.0012313993600747452 0.0002585196568729398
0.09794291521385123 0.008437616553508375 0.0012297381539737664 0.00025650652800661465
0.09791045847810857 0.008425492952763566 0.0012191941925239372 0.0002546666765330741
0.09786522101510804 0.008408509774756753 0.001217173148024324 0.00025301192762716414
0.09780740341187337 0.008384732453166557 0.0012073413178889877 0.0002507920359888826
0.09773726161403964 0.008358999116682388 0.0012049147204917813 0.00024968090452274344
0.09765510549585577 0.008330076928665314 0.0011958716241071918 0.00024691567336201415
0.09756129714995293 0.008299312375402436 0.0011930057347210772 0.00024652398722661487
0.09745624891917622 0.008266137395671927 0.0011847854612554378 0.00024355181101397646
0.09734042119673533 0.008231336859671591 0.0011814713203217118 0.00024305547868194743
0.09721432002497842 0.008194624454885986 0.0011740752236822768 0.00024077386099576688
0.09707849452736901 0.00815657535104131 0.001170319886831761 0.00023922971794826294
0.09693353421294224 0.008117049548528677 0.0011637204418949929 0.00023819809431507497
0.0967800661979145 0.008076518117306556 0.0011595387674416078 0.00023583098134053972
0.09661875239557671 0.008034926255997919 0.001153717184096625 0.00023545488771308144
0.0964502867335542 0.007992685213828248 0.0011491135070016087 0.0002336777166650502
0.09627539246738293 0.007949792944093105 0.001144076309464335 0.00023174757163860882
0.09609481967131996 0.007906623375766282 0.0011390371122612334 0.00023174243346606318
0.09590934300067624 0.007863208573436408 0.0011348272647237667 0.00023002850081069542
0.09571975983164775 0.00781989839680621 0.0011293243855289663 0.0002285385098558436
0.09552688888560562 0.007776747572912139 0.0011260065413848065 0.00022812264782457925
0.09533156941212684 0.007734088436998128 0.00112000387270954 0.00022727458360264643
0.09513466088454392 0.00769198601199062 0.0011176518580265301 0.00022623838200869486
0.09493704283328631 0.007650744311829866 0.001111113968179124 0.0002254311893102606
0.09473961365896263 0.0076104031003918346 0.0011097990365696846 0.00022485396315624328
0.09454328558747306 0.007571180548819594 0.001102692877962122 0.0002245946183766345
0.09434896979521783 0.007533017947681487 0.0011024784723857697 0.00022450736721846108
0.09415754127380296 0.007495988709449523 0.0010957179962648453 0.00022117560592733375
0.09396977083711945 0.007459971177891999 0.0010947767914362132 0.00021787537720377993
0.09378622360382273 0.007425026561772959 0.0010895397290815474 0.00021469889692964916
0.09360716502355984 0.007391157878724796 0.001087397299645015 0.00021164597260313962
0.09343256866100311 0.007358524630481893 0.001083964315495226 0.0002087115117533566
0.09326229373438402 0.007327244549237812 0.0010805817119926657 0.00020588951681223304
0.09309634821148163 0.007297493465536755 0.0010790076715610256 0.0002031769741999871
0.09293504929117466 0.007269408939458197 0.00107468502127243 0.0002005761008684601
0.09277900086193885 0.007243128021597159 0.0010743533878347523 0.00019809323637662513
0.09262896929618453 0.007218795002392033 0.0010710072640938272 0.0001957367290505112
0.09248576400026763 0.0071987660641549414 0.0010687324953574768 0.00019351506032419882
0.09235016499732594 0.0071960532168918075 0.0010679852307462023 0.00019143588412367238
0.09222289142021127 0.00717612913262795 0.0010656264332997375 0.00018950571909240752
0.092104593072632 0.0071581276547045295 0.0010639373086941293 0.00018772994386826494
0.09199585181700838 0.007142368439841429 0.0010637358861563056 0.00018611296815174567
0.09189718584127145 0.007128937327961352 0.0010629220314538816 0.00018465837087183073
0.09180905386344392 0.007117876580710096 0.0010593778277245382 0.00018336907666197485
0.09173185830776134 0.007109233123127779 0.0010556706189924934 0.0001822474533688642
0.09166594732116302 0.007103035667474996 0.0010526240429410425 0.00018129542536373167
0.09161161580382607 0.007099308483716855 0.0010502463227074282 0.00018051452727358734
0.09156910571276222 0.00518008505182548 0.0010485435213945073 0.00017990596609199206
0.09153860590002007 0.0047241122798168285 0.001047520107836174 0.00017947064806531757
0.09152025171982257 0.004721714322473299 0.0010209869133562487 0.00017920920768155823
0.06103179599453006 0.004717731530599059 0.0004916357914082521 8.181127574229478e-05
0.061020754537693414 0.004712184490801988 0.0004911796155851813 8.169139925404894e-05
0.06100240652126982 0.004705101788505251 0.0004904224648452397 8.14926060908946e-05
0.060976833267848106 0.004696519776867017 0.0004893690154176478 8.121638237773995e-05
0.06094414804070157 0.00468648228635515 0.000488025740409461 8.0864777593702e-05
0.060904495503994335 0.004675040279816227 0.0004864008381026122 8.044037509804955e-05
0.06085805108411155 0.004662251458767707 0.0004845041424313487 7.994625505575455e-05
0.06083658386906829 0.0046481798274579465 0.00048234701753414725 7.938595128790022e-05
0.06080501873433534 0.004632895221955828 0.00047994223856750556 7.876340343505223e-05
0.06076433612609394 0.004616472812177703 0.00047730386123463097 7.80829045325996e-05
0.06074562845250792 0.004598992585353245 0.0004744470826565306 7.734904709679693e-05
0.06068015970650019 0.0045805388199952205 0.0004713880963442661 7.656666661253603e-05
0.0606441918784734 0.004561199560028965 0.00046814394410641806 7.574078636062233e-05
0.06060886913294988 0.00454106609940303 0.00046473236774292566 7.487656194914497e-05
0.06053209688029438 0.004520232488294729 0.00046117166339497136 7.397922957772417e-05
0.060476689254335345 0.004498795072968879 0.0004574805413617956 7.305405613518093e-05
0.06045013689782932 0.004476852082363292 0.0004536779941948865 7.210629479942417e-05
0.06036344162750076 0.004454503275198698 0.00044978317584405995 7.11411447315232e-05
0.060272347712088906 0.004431849660767647 0.00044581529459080153 7.016371692776275e-05
0.06026258730391736 0.0044089933019014725 0.00044179352243266137 6.917900661142566e-05
0.06017710846442764 0.0043860371936356975 0.00043773692319382167 6.81918715853653e-05
0.06007838986236996 0.004363085172030455 0.0004336644005922401 6.720701841375386e-05
0.06000372908489345 0.004340241716311366 0.0004295946645737642 6.622899408580573e-05
0.05997639393167012 0.004317611314563218 0.0004255462071153653 6.571562346014644e-05
0.059871777426688526 0.004295296708548659 0.00042153726257058505 6.561184344696739e-05
0.059764978081157306 0.004273394842489389 0.0004175856942214164 6.543979614953682e-05
0.059702815449192925 0.004251989147144419 0.0004137086885456357 6.526218131283389e-05
0.0596562385084658 0.004231138247896298 0.00040992205882240665 6.52008447494665e-05
0.059546350576641684 0.004210865981087224 0.00040623893895856255 6.489686705341082e-05
0.0594358207121938 0.004191163361441539 0.0004026679199844468 6.453022575234318e-05
0.05936596771296331 0.004172009526482799 0.00039921150972526786 6.431079144731684e-05
0.05932487050095781 0.00415340130755134 0.000395866712277838 6.41037309018482e-05
0.059214401218350754 0.004135370318187048 0.00039262876773417567 6.362059849373678e-05
0.05910494949417152 0.004117979473490982 0.0003894961221114809 6.337884116579181e-05
0.05900622480345644 0.004101308699533669 0.00038647309684322503 6.308440221944732e-05
0.058996917297451136 0.004085441676270374 0.0003835691044686138 6.249902504363535e-05
0.058891081800216405 0.004070458039638231 0.00038079617760424634 6.24700812513681e-05
0.05878800327765141 0.004056430169841396 0.00037816677512584495 6.186859683030799e-05
0.05868855620834763 0.004043422513468734 0.0003756925415785837 6.158784976050613e-05
0.05865352237327191 0.004031491958449354 0.00037338383509226696 6.119745792511892e-05
0.0585921252662084 0.004020688496983848 0.0003712496687945564 6.073476261276521e-05
0.05850026490431338 0.004011055857632501 0.00036929781807360987 6.0490089864232766e-05
0.058415196846060675 0.004002632004493828 0.000367534968231348 5.991232582292846e-05
0.05836737904495869 0.0039954494916616635 0.000365966851435095 5.9751070814731186e-05
0.05833095087578602 0.003989535693228847 0.0003645983572857076 5.9120624605483454e-05
0.058259855830497836 0.0039849129374657415 0.000363433615794183 5.898502547754659e-05
0.05821408343937579 0.003981598573413041 0.0003624760565447937 5.8358524243355425e-05
0.05819052270977412 0.003979604994781221 0.0003617284489254248 5.819657990815979e-05
0.05816571162157819 0.0031202362167573284 0.0003611929281203399 5.7624565613794546e-05
0.0580594319870265 0.0025639825577834434 0.00036087101090563145 5.7390320125626655e-05
0.057347995038718964 0.002562775439785404 0.0003195350775072046 5.6918075953698334e-05
0.05733791695482888 0.0025607704161086267 0.0003192350190417552 5.6570756997919334e-05
0.05733058158672673 0.002557977689098541 0.0003187370245742991 5.623971264219373e-05
0.057311325982706746 0.0025544114287329306 0.0003180442228120657 5.574229595605991e-05
0.05729085248563709 0.0025500896615521444 0.00031716094302892576 5.559123667774018e-05
0.05727536214738523 0.0025450341309950024 0.0003160926655401512 5.4974942645800764e-05
0.057267870371141456 0.0025392701314313594 0.0003148459599203245 5.4909212890463984e-05
0.05725190834972081 0.0025328263185856368 0.0003134284123432584 5.4393175611903545e-05
0.057239512290907964 0.0025257344994668554 0.0003118485435937019 5.4075637740057086e-05
0.05723172581074986 0.0025180294052276737 0.00031011571950073446 5.384807195825544e-05
0.05710661119602226 0.0025097484507426893 0.0003082400556212854 5.334147003000052e-05
0.05676868330299882 0.002500931484953515 0.00030623231816513777 5.324554183569287e-05
0.056272852941366414 0.0024916205363394307 0.00030410382306847477 5.287490984742417e-05
0.055667182845907874 0.0024818595581808417 0.0003018663352565141 5.2449669539054867e-05
0.05498232538847755 0.0024716941786348187 0.0002995319699973696 5.242273426569597e-05
0.05423283415033812 0.002461171461060843 0.0002971130983259883 5.206680520356098e-05
0.053425955055237 0.0024503396805509317 0.00029462225834864995 5.172718956727058e-05
0.05256594612322937 0.0024392481231624067 0.0002920720743437758 5.161085817144176e-05
0.05231189269627218 0.0024279469147570356 0.0002894751853991841 5.1431541633350735e-05
0.05230337091132349 0.002416486886072965 0.00028684418532735385 5.118045107921091e-05
0.05228920877682654 0.002404919478370476 0.0002841915753130851 5.097439502561022e-05
0.05226946732964135 0.0023932966864661045 0.0002815297300478676 5.08137510492571e-05
0.052244231576492835 0.0023816710163118747 0.000278870876143379 5.081338709790916e-05
0.05221361005527917 0.002370095388142119 0.00027622707697066225 5.0698804598161746e-05
0.0521777342798703 0.002358622818552339 0.00027361020747458973 5.062975744593959e-05
0.052136758075018996 0.002347305534957738 0.00027103188058631277 5.0033607616386324e-05
0.052090856809493935 0.0023361929257205032 0.00026850324767163067 4.9274560968678176e-05
0.052040226537082 0.002325327626771465 0.0002660345433714608 4.8538914781114616e-05
0.05198508305672794 0.002314739775944663 0.00026363423302860065 4.782872006518011e-05
0.05192566090484614 0.002304441893941138 0.00026130780088745576 4.714508106618788e-05
0.05186221229484966 0.0022944297965674654 0.0002590567594935405 4.648791907847245e-05
0.05179500602130803 0.0022846931636415694 0.00025687905204098746 4.58561636084884e-05
0.05172432634903134 0.0022752305789132494 0.00025477150887751466 4.5248513597077456e-05
0.05165590672951075 0.0022660583015613085 0.0002527330793292766 4.466434917629069e-05
0.051650471910977463 0.002257208573844353 0.00025076654396409103 4.410415572537896e-05
0.05157375464337861 0.002248722377993661 0.00024887798215733614 4.3569316505766334e-05
0.051494498791956445 0.002240642679167415 0.0002470751584675895 4.306163757237016e-05
0.05141304002926452 0.002233010433583101 0.00024536610027073915 4.2582954430355726e-05
0.051329724728702494 0.002225862932158767 0.00024375829789710193 4.213492439854941e-05
0.05124490944167667 0.00221923343844253 0.00024225840301744128 4.171895872908306e-05
0.051158960610694165 0.002213151366252326 0.00024087219406857124 4.133622650853265e-05
0.05107225449918844 0.00220764260641424 0.00023960464813931146 4.0987685362181333e-05
0.05098517717588768 0.0022027298394023597 0.00023846003839722983 4.067411685867413e-05
0.05089812404910347 0.0021984327814764454 0.0002374420240727484 4.039615877949147e-05
0.0508114977095967 0.0021947683580054566 0.00023655372309955403 4.0154330647180095e-05
0.05072570146037542 0.002191750814292253 0.00023579776662632708 3.994905414392855e-05
0.05069857638935275 0.0021893917784108615 0.00023517633796155967 3.97806674173562e-05
0.05064112393218533 0.0021877002905184052 0.00023469119910434361 3.9649435820856074e-05
0.050558109166298576 0.0021866828113443174 0.00023434370798080132 3.9555559552904747e-05
0.050476911664772896 0.0020318782785917096 0.00023413482891507302 3.9499178573951717e-05
0.050397654200260884 0.0020280757480689547 0.00016054775813508992 2.152952728907061e-05
0.05032032994669056 0.0020272306942300624 0.00016042517881738186 2.1500283354958167e-05
0.05024487983695152 0.002025049204071417 0.000160193146852599 2.1451191484144074e-05
0.05017130913175959 0.0020223541315120873 0.00015987382809842893 2.138304449004227e-05
0.050099759836137334 0.0020189274068734115 0.00015946375100794096 2.1296208631092238e-05
0.05003050199100887 0.0020149765736005446 0.00015896877567498383 2.1191374248778907e-05
0.04996387903909644 0.0020104117617951193 0.00015838981177732057 2.1069230378341686e-05
0.04990025464406164 0.0020053418898079 0.0001577316765429871 2.093065342839492e-05
0.049839980179845166 0.001999729683440635 0.00015699712902911622 2.0776562335412423e-05
0.04978338041569487 0.0019936530124138084 0.0001561911527243502 2.060800446295968e-05
0.049730749525797494 0.001987101514434101 0.00015531764808893834 2.0426068972738945e-05
0.049696626627856545 0.001980139770361415 0.00015438195666801974 2.0231932269758506e-05
0.04968235152564213 0.0019727734532935157 0.00015338875817804345 2.002679819116175e-05
0.04963842202530752 0.0019650605664128773 0.00015234371812129386 1.9811923838939722e-05
0.049599169977577934 0.001957017190845048 0.00015125203876557576 1.9588575207993513e-05
0.04956477898360418 0.0019486976653220179 0.00015011960601812307 1.9358042745584135e-05
0.04953540809440185 0.0019401251323781935 0.00014895193884754173 1.912160745922598e-05
0.049511192184378994 0.0019313516131708648 0.0001477550251578147 1.888055152895697e-05
0.04949224201225102 0.0019224051664631261 0.00014653453536489787 1.8636132501761274e-05
0.049478644086428124 0.0019133361865683795 0.0001452964545810868 1.8389591703755572e-05
0.04947046044009216 0.0019041762834967734 0.00014404648351361627 1.8142135875963225e-05
0.04865254094449812 0.0018949746973636506 0.000142790532213873 1.7894944924053793e-05
0.04756802145680503 0.0018857657829988651 0.00014153425975067297 1.764915968385821e-05
0.04644300841110047 0.0018765979363643305 0.00014028346604088232 1.7405889537085467e-05
0.04527492045114774 0.0018675074254725797 0.0001390437248919386 1.7166202373201203e-05
0.044059080934864 0.001858540832310971 0.0001378206638938491 1.6931125364810717e-05
0.04279048633428046 0.0018497328300621195 0.0001366195898924715 1.6701621281016886e-05
0.04146565553315104 0.0018411212997196324 0.000135445520444408 1.6478554029597875e-05
0.0400833144104426 0.001832726846336697 0.00013430256046392992 1.6262609414095194e-05
0.0392984005949358 0.0018245624049724016 0.0001331935085770612 1.6054195996687815e-05
0.03929224284408049 0.0018166224965489245 0.00013211920783080477 1.5853361836664684e-05
0.03928200927287244 0.001808900806270274 0.00013107884307109134 1.5659844499076982e-05
0.03926774374365066 0.0018013950127095816 0.00013007098444977076 1.5473293101910224e-05
0.03924950734955708 0.0017941189101732971 0.00012909521741936267 1.5293553259890423e-05
0.03922737810469999 0.0017870976442277595 0.00012815293040818306 1.512080751720658e-05
0.039201450551928904 0.0017803640626490897 0.00012724712296360578 1.4955521342415634e-05
0.03917183529283101 0.0017739522953817207 0.0001263816171895236 1.4798299020497905e-05
0.03913865844560333 0.0017678949137194127 0.0001255603830868667 1.4649759651944256e-05
0.03910206103754208 0.0017622217469560146 0.00012478714396138603 1.4510470504622166e-05
0.03906219834004092 0.0017569591721738052 0.00012406522338371772 1.438092301729235e-05
0.039019239155256354 0.0017521308097254375 0.00012339752852869103 1.4261532621795551e-05
0.03897336506504019 0.001747757176187259 0.00012278657496292747 1.4152646638305176e-05
0.038924769654453864 0.0017438565154789573 0.00012223453759524402 1.4054554862061389e-05
0.03887365772426838 0.0017404444640604776 0.00012174328537795391 1.3967498682721457e-05
0.03882024450947473 0.0017375346365006421 0.00012131442035841341 1.3891678617854208e-05
0.038764754924095646 0.0017351383499013579 0.0001209492975311396 1.3827260209734815e-05
0.03870742285658528 0.0017332649474791552 0.00012064904632091885 1.3774378191268987e-05
0.03864849054459732 0.0017319216265010142 0.00012041457936801467 1.3733139756242307e-05
0.03864399015239285 0.0017311135695383104 0.000120246602038671 1.370362646916446e-05
0.03858820806193195 0.0010401432523399765 0.00012014561555873973 1.3685895796596706e-05
0.03852683295121299 0.0009103691934085145 6.770771812800916e-05 1.1032246060482586e-05
0.0384646300260318 0.0009099988435836437 6.764498928264271e-05 1.1016261033182333e-05
0.03840187132881043 0.0009093836019177507 6.754848712411834e-05 1.098999626857454e-05
0.038338836127387824 0.0009085264652913889 6.741298108162078e-05 1.0953463369843452e-05
0.03827581058585453 0.0009074315992053129 6.724094454869764e-05 1.0906983794215657e-05
0.03821308621240477 0.0009061043081886575 6.703239183220974e-05 1.0850866084089023e-05
0.03815095518806192 0.0009045509985284677 6.678917693310596e-05 1.0785535115874029e-05
0.038089699245279586 0.000902779133865278 6.651228060354232e-05 1.0711442513988426e-05
0.038029568020535365 0.0009007971843417526 6.62036287294916e-05 1.0629117337144222e-05
0.037970746490235664 0.0008986145700695611 6.586473842349586e-05 1.0539117352294125e-05
0.037913324324308856 0.0008962415997899466 6.549771707676094e-05 1.0442053781212112e-05
0.03785729724478707 0.0008936894056947879 6.51044469178842e-05 1.0338558940772503e-05
0.03780262289282419 0.0008909698754554762 6.46872081053929e-05 1.0229298953759241e-05
0.037749305292591746 0.0008880955826363922 6.424813512970015e-05 1.011495027892895e-05
0.03769744751158751 0.0008850797167348208 6.378963617336007e-05 9.996206162756336e-06
0.0376472455346602 0.0008819360142433512 6.331400749880802e-05 9.873759062098211e-06
0.03759894873368836 0.0008786786922921304 6.282373090635836e-05 9.748304044017037e-06
0.03755282129592636 0.0008753223865768257 6.23211893319889e-05 9.620525927478023e-06
0.03750911860590075 0.0008718820955126409 6.180888689318894e-05 9.491101097632186e-06
0.037468076822374144 0.0008683731327038598 6.128923444012805e-05 9.360688439936287e-06
0.03742990995177954 0.0008648110897695538 6.07647185531631e-05 9.229931353704151e-06
0.037394810139868825 0.0008612118109084715 6.023773862738804e-05 9.099451508310285e-06
0.0373629489235407 0.0008575913783134657 5.971074080509592e-05 8.969851845645768e-06
0.03733447848206351 0.000853966101494916 5.9186092665236465e-05 8.841712418697207e-06
0.03730953256949517 0.0008503524893306158 5.866618652179658e-05 8.715592276127762e-06
0.0372882270830655 0.0008467671533258289 5.815332844103732e-05 8.592024117562461e-06
0.037270660322618554 0.0008432265343100581 5.764978369780279e-05 8.471506970394048e-06
0.037256913024794065 0.0008397462657571858 5.715761076991031e-05 8.35448323093716e-06
0.03724704825695536 0.0008363399512987203 5.66785567549438e-05 8.241302161079582e-06
0.03724111124730501 0.0008330173546988158 5.621375623292246e-05 8.132163569991396e-06
0.037149292201081 0.0008297827544418478 5.5763576247396874e-05 8.02707979891092e-06
0.03560138938498337 0.0008266351558141677 5.532764731200119e-05 7.925900888524341e-06
0.03400279259791212 0.0008235715457353752 5.490537983969754e-05 7.828435819306354e-06
0.032356421880534725 0.0008205916273738066 5.489088048993913e-05 7.734598130369817e-06
0.030666058824046754 0.0008177006525140651 5.484944323734892e-05 7.644478403306646e-06
0.02893785294635405 0.000814908957829465 5.478064388694122e-05 7.5583130829857235e-06
0.02718663795595104 0.0008122297065423712 5.46848738450134e-05 7.47640971818607e-06
0.025480707621156083 0.0008096767477017577 5.456267574535866e-05 7.399081865031109e-06
0.024389010509126858 0.0008072633364571978 5.449658849493021e-05 7.326615585965163e-06
0.024316951444102137 0.0008050015928309362 5.441473818926246e-05 7.2592573489265846e-06
0.024313654707570433 0.000802902373392486 5.4241889210563056e-05 7.1972139706620434e-06
0.024308086196918013 0.0008009753167878913 5.4101861276187626e-05 7.140657567866166e-06
0.024300682222503703 0.0007992289386186155 5.4045088516100674e-05 7.089730502054952e-06
0.02429095068119733 0.0007976707232669684 5.382541867501265e-05 7.0445512884247106e-06
0.024280287391240853 0.0007963071956409959 5.372244915213143e-05 7.005216817870927e-06
0.02426733702650855 0.0007951439706389078 5.358407544519158e-05 6.971807592229887e-06
0.02425707115145345 0.0007941857835259128 5.3359951512959206e-05 6.944388441527834e-06
0.02424653956019116 0.0007934365057658109 5.332235735580784e-05 6.9230107005874494e-06
0.024243257505732294 0.0007928991508886683 5.3041654764370065e-05 6.907713532459696e-06
0.024145807027985626 0.0007925758744877842 5.3016025921818066e-05 6.898524456701586e-06
0.024072548748838046 0.0007433089684543427 5.274343861450333e-05 5.926971706862431e-06
0.02405146092003147 0.0007425786725153904 5.269222594421028e-05 5.919829211959583e-06
0.024037040970828864 0.000742260300015871 5.242924906040475e-05 5.9079789181066e-06
0.024019418607921558 0.0007414476729408688 5.238993892485093e-05 5.8915008433793946e-06
0.02401631031980134 0.0007405541729232918 5.211037579836737e-05 5.870505563971826e-06
0.024011409868673447 0.0007393680375719439 5.2100684222910175e-05 5.845132816057839e-06
0.024008613997022938 0.0007380383611382299 5.185458622262446e-05 5.815549928877029e-06
0.024004288452905826 0.0007364774633462378 5.1759389173417644e-05 5.781949464806685e-06
0.024000524301986622 0.0007347625701351199 5.162347515004406e-05 5.744547203170072e-06
0.02399396702820013 0.0007328499955526081 5.1417822067057905e-05 5.703579544189748e-06
0.02398495409138502 0.0007307898501187578 5.140704557785157e-05 5.659300854650838e-06
0.02397677628139792 0.0007285594338834435 5.1238293160399175e-05 5.61198085324864e-06
0.023972810372865916 0.0007261959118191751 5.108545323754521e-05 5.561901551299356e-06
0.023963015672600296 0.0007236884217369098 5.1045362008383777e-05 5.5093548383574886e-06
0.023953256829316313 0.0007210670550335551 5.095977192519179e-05 5.4546396981855824e-06
0.02395123873161819 0.0007183283276947597 5.086162943221796e-05 5.398059672697016e-06
0.023946050122012032 0.0007154980765498277 5.079131913881925e-05 5.339920051574818e-06
0.0239137752770493 0.000712577705863141 5.074904973990246e-05 5.280526815245323e-06
0.023880385966786266 0.0007095902863203651 5.0676065310723424e-05 5.220183463749241e-06
0.023857536231097456 0.000706540596577416 5.030089323163866e-05 5.1591901755988795e-06
0.02384109574229563 0.0007034498005278416 4.992158854584327e-05 5.097842649447633e-06
0.02380682925422976 0.0007003251018005648 4.9539894675219355e-05 5.036430802108825e-06
0.023770751149790947 0.0006971863164736916 4.91575529591931e-05 4.9752384280907616e-06
0.023738424348000872 0.0006940424853445772 4.877630058285694e-05 4.914542737241963e-06
0.023733987136175527 0.0006909124436048565 4.8397866788057194e-05 4.854614042771897e-06
0.02372103654441884 0.0006878065796575519 4.802396240495168e-05 4.795713844550001e-06
0.02370596310234279 0.0006847425872891421 4.7656250940967596e-05 4.738090347872446e-06
0.02369734968278069 0.0006817308720769902 4.729628284888567e-05 4.681968828616181e-06
0.023678684122093594 0.0006787857342585836 4.694537094786969e-05 4.6275322324616365e-06
0.023666911177692432 0.0006759132470269703 4.660440980351894e-05 4.57489498159309e-06
0.02365933354428806 0.0006731187949591691 4.62737196855001e-05 4.524081306558806e-06
0.023642082242122088 0.0006703999190961396 4.595308708704178e-05 4.475035467555252e-06
0.02362428237848182 0.0006677550318271059 4.564211113207266e-05 4.42767618909044e-06
0.023616011991038518 0.0006651830546990902 4.534068282350222e-05 4.381970352591878e-06
0.02358826546337196 0.0006626889987082473 4.5049255935758144e-05 4.337970137024221e-06
0.02358282733574866 0.0006602814326763277 4.4768784238864206e-05 4.295800731752267e-06
0.023553183002838075 0.0006579717623347456 4.4500487449542445e-05 4.255625596455218e-06
0.023550346997824573 0.0006557717830689352 4.4245637232871756e-05 4.217611753804771e-06
0.023518565231404796 0.0006536927588806897 4.400543344726957e-05 4.1819139178102236e-06
0.02351550338684987 0.0006517450707961841 4.3780954744250745e-05 4.148667940566777e-06
0.0234849202306778 0.000649937847277551 4.3573150351579e-05 4.117990669982807e-06
0.023481094311154038 0.0006482793494092156 4.338284819498327e-05 4.089980513378757e-06
0.02345193999897351 0.0006467766945378372 4.321076774261374e-05 4.0647206951326695e-06
0.023445484635669672 0.000645436283659934 4.30575317905455e-05 4.0422818685593265e-06
0.02341980926218262 0.0006442635572602076 4.292367624771062e-05 4.022723016987122e-06
0.023410415075649435 0.0006432632999538763 4.280965703139647e-05 4.006093592403943e-06
0.0233884234059588 0.0006424394606911755 4.271585507201417e-05 3.99243409244308e-06
0.023374811760049043 0.0006417953246255076 4.264257948298249e-05 3.981777112258785e-06
0.023357888323072642 0.0006413334093198043 4.259006941681072e-05 3.974147391489485e-06
0.023339957458845356 0.0006410555365038908 4.255849531968622e-05 3.969562735256667e-06
0.023328335065694178 0.0003935955835898156 1.835686544667501e-05 1.931015539216604e-06
0.02330509782457389 0.00039343214388857796 1.834433121226118e-05 1.92860041896123e-06
0.023299862869866746 0.00039320027421151283 1.8323604655386792e-05 1.9245939856960424e-06
0.02327270562420706 0.0003928585191300683 1.829473270311246e-05 1.919024217289298e-06
0.02327118095345808 0.00039242843344091977 1.825789236873553e-05 1.911928489860144e-06
0.023246920736436298 0.0003919023672745203 1.8213272065364147e-05 1.903355558417625e-06
0.023237673451079386 0.000391289285024432 1.816111996592017e-05 1.8933630287916009e-06
0.023222751083458226 0.0003905877096735478 1.810171076162401e-05 1.8820161375723087e-06
0.023205140418881224 0.0003898041899765653 1.8035364080690674e-05 1.8693908744105192e-06
0.02320021977952574 0.00038893991776916333 1.7962426637293956e-05 1.8555667740034962e-06
0.023179547362526323 0.00038800085909997426 1.7883281170502227e-05 1.840632450426923e-06
0.02317323301374365 0.00038698977649158665 1.779833412912918e-05 1.8246793517950017e-06
0.023160729827415162 0.0003859125984527183 1.7708019818665423e-05 1.8078043010275327e-06
0.023143954881693435 0.0003847731547582194 1.761279130457088e-05 1.7901072058356577e-06
0.023142124079627308 0.00038357751201482704 1.7513122350458886e-05 1.7716896613084176e-06
0.023129217481250377 0.0003823302706068612 1.7409500102010475e-05 1.7526555524532089e-06
0.02311666028360389 0.00038103767411848004 1.7302425873334287e-05 1.7331076219624429e-06
0.023111822974498434 0.000379704890965219 1.7192409150842846e-05 1.7131503463928997e-06
0.02310628049856852 0.000378338328900593 1.707996771805301e-05 1.6928867722030643e-06
0.023098172648391844 0.0003769435806379572 1.696562348866906e-05 1.672417597355852e-06
0.023092345451605528 0.0003755271958981977 1.6849902996205744e-05 1.6518432201071013e-06
0.023088841900848266 0.00037409509916235304 1.673333396979993e-05 1.6312595665463087e-06
0.02308220631547682 0.00037265397525125483 1.6616446205409466e-05 1.6156421509670781e-06
0.023053862129943425 0.0003712100327217673 1.649977011969197e-05 1.6139054796278701e-06
0.023026286241721067 0.0003697700883944395 1.6383836121947807e-05 1.611023833217771e-06
0.02300441476723721 0.00036834055604450215 1.626917095076929e-05 1.6107631592189315e-06
0.022994988212109494 0.0003669282020895282 1.615628936852288e-05 1.607015348659938e-06
0.022974061039265938 0.0003655391277498951 1.6045673280816688e-05 1.6019056188661413e-06
0.022950628968664916 0.00036417895319503256 1.5937734595057482e-05 1.5957267871528269e-06
0.022929077265293276 0.00036285150914613733 1.5832758032375826e-05 1.5904457609346206e-06
0.02290896906010148 0.00036155867058931845 1.5730852672563138e-05 1.5885177252722374e-06
0.022890842939009906 0.00036030001543767694 1.5631961999209974e-05 1.5803229171831844e-06
0.022874536680333478 0.0003590744460574065 1.5535970009883458e-05 1.5711926936173313e-06
0.022860307687950925 0.0003578818306902448 1.5442848190100948e-05 1.5703984738340866e-06
0.022848108376799493 0.0003567243297246845 1.5352741621885388e-05 1.561181972315831e-06
0.02283807453465814 0.0003556061012303376 1.526595132548333e-05 1.5507070223245164e-06
0.022830204960070464 0.0003545324727692131 1.518286240653372e-05 1.5503502856862896e-06
0.02282456552389221 0.0003535090475968832 1.5103877385653864e-05 1.5387609442571827e-06
0.022821167885320393 0.0003525411985462183 1.502937798450935e-05 1.5314560594181785e-06
0.02133859477545711 0.0003516338544150417 1.4959708252898121e-05 1.5264801193320745e-06
0.019456375271014386 0.0003507914300531429 1.4895172889182073e-05 1.5135768609964205e-06
0.017510850033989948 0.0003500178630140838 1.4859313643109229e-05 1.5127166501240554e-06
0.015527016425757158 0.00034931662817523206 1.4847915579771367e-05 1.5001221975241349e-06
0.014374251404301059 0.00034869079391749416 1.4836038594869505e-05 1.4945519918282376e-06
0.014372227569503786 0.0003481430310053667 1.4828991598601421e-05 1.4861885534776238e-06
0.014368864028879698 0.00034767564701736013 1.4802650182460991e-05 1.4769962558668305e-06
0.014364175009411399 0.0003472905849271772 1.4782538137593152e-05 1.4718484615540177e-06
0.014358180331276303 0.0003469894381262956 1.4769041493074695e-05 1.460058791732848e-06
0.014350905311527723 0.00034677344531903207 1.4734873820093449e-05 1.4571767593602866e-06
0.014342380642093627 0.0003466434942711474 1.4728356395331041e-05 1.443717494213278e-06


==> local_tolerances_ex_1.dat <==
10.0 0.006617887611920636 0.00990420504889399 0.009904205048894055 0.010927889798815038 0.01092788979881517
6.812920690579615 0.006617887611920636 0.00990420504889399 0.009904205048894055 0.010927889798815038 0.01092788979881517
4.641588833612779 0.0033966837781387593 0.00990420504889399 0.009904205048894055 0.010927889798815038 0.01092788979881517
3.1622776601683795 0.002285127324791493 0.004291860049497023 0.00697741600129509 0.009904205048894124 0.01092788979881517
2.1544346900318843 0.0009588646288242287 0.0024124627588314354 0.0032204474678765097 0.0047649204412905195 0.007375437409410587
1.4677992676220697 0.0006679515247013479 0.0014349900336506523 0.0017789745388865107 0.0021933377768734484 0.003695073716507208
1.0 0.0004563700389967125 0.0008754676905499858 0.0010686144773091257 0.0013377292269983038 0.002302234956642356
0.6812920690579615 0.0002455674914225695 0.000492032185939769 0.0006282188361523009 0.0007956396855717013 0.0014356359156780319
0.4641588833612782 0.00017716987307002553 0.00030901377521999043 0.0003791205566423479 0.0004761318342373041 0.0007654424703046812
0.31622776601683794 0.00011660550775949185 0.0001853771063859371 0.00023443168880872217 0.0002795534911966173 0.00042707974592138214
0.21544346900318845 6.591875631791467e-05 0.00011144816838773715 0.00014193914150192774 0.0001674940828749885 0.0002997565681597367
0.14677992676220705 4.2666342101827e-05 6.780571081716873e-05 8.790641053233913e-05 0.00010299060144110077 0.00015370676095278837
0.1 2.580914497794163e-05 4.3805509371705586e-05 5.395319213113686e-05 6.211625320071255e-05 9.933580818860944e-05
0.06812920690579616 1.601215054784888e-05 2.7858309832730205e-05 3.4175605951947755e-05 3.9103514645581523e-05 5.471013018491463e-05
0.04641588833612782 1.0400024500092116e-05 1.6701832480378887e-05 2.1509862783185503e-05 2.4427699135825542e-05 3.3158179076783306e-05
0.03162277660168379 6.6812067884839024e-06 1.099392277075974e-05 1.3645375005027713e-05 1.5855896026799588e-05 2.0854081007024795e-05
0.021544346900318846 4.299774596034817e-06 6.987446501432892e-06 8.496335248401003e-06 9.60817430284944e-06 1.2830078856113592e-05
0.014677992676220705 2.7571522276199837e-06 4.605613201322473e-06 5.299243434109374e-06 5.932707884057907e-06 8.003780234258432e-06
0.01 1.8575733295021532e-06 2.7836986584271245e-06 3.281587110958667e-06 3.8049459257712606e-06 4.728313254114357e-06


==> local_tolerances_ex_2.dat <==
10.0 0.0014347021512194518 0.0015770713051736426 0.005900976827364358 0.006871435215616117 0.006871435215616289
6.812920690579615 0.0009547107282782702 0.0014347021512194891 0.005900976827364358 0.006871435215616117 0.006871435215616289
4.641588833612779 0.0006325229256128181 0.0014347021512194891 0.005900976827364358 0.006871435215616117 0.006871435215616289
3.1622776601683795 0.0006105318950259899 0.0014347021512194622 0.0037015983510955133 0.005900976827364604 0.006871435215616289
2.1544346900318843 0.0006105318950259899 0.0010023131436797848 0.001577071305173683 0.005900976827364576 0.006871435215616289
1.4677992676220697 0.00043249471336175894 0.0009084074792189787 0.0011010357178180376 0.0029281327342970216 0.006871435215616289
1.0 0.00012893784183348744 0.000843822185414117 0.0010093070987187182 0.001850932000931061 0.006871435215616289
0.6812920690579615 0.00012893784183348744 0.0005353004496219031 0.0007228346754073818 0.000981073461277948 0.00462040418116491
0.4641588833612782 0.00010597750349216798 0.0003768477607413195 0.0005232230953009563 0.0006561222071466262 0.001968094515424345
0.31622776601683794 6.456043028323403e-05 0.00023817413385628363 0.00032068262037875914 0.000424315442767309 0.001356633741448801
0.21544346900318845 4.2281313011714845e-05 0.0001484946341644552 0.00019558127502075336 0.00024930326776797395 0.0006312511694797814
0.14677992676220705 3.848384896672475e-05 9.495266402042729e-05 0.00012599709067095168 0.00016869792447761744 0.0003649524260829969
0.1 2.9872345940574192e-05 6.338860670919109e-05 7.973815377139262e-05 0.00010949980779440193 0.0003649524260829969
0.06812920690579616 1.9544399653479674e-05 3.9990408828699615e-05 4.97066116366894e-05 6.455618035320365e-05 0.00012552391799475418
0.04641588833612782 1.331790683138027e-05 2.508284627322052e-05 3.244780281029516e-05 4.086395237058327e-05 8.30807654879308e-05
0.03162277660168379 7.848433630265774e-06 1.6981066223113506e-05 2.208970340937926e-05 2.675858391489333e-05 7.324898225303233e-05
0.021544346900318846 5.666478428865484e-06 1.0933379073882622e-05 1.3828685127941092e-05 1.7565104892090512e-05 6.08550977274293e-05
0.014677992676220705 3.861291747952718e-06 7.401438629971645e-06 8.863122945176927e-06 1.1645826831880552e-05 2.257164868987512e-05
0.01 2.4906224556792566e-06 4.857669240894577e-06 5.9083171081203e-06 6.9590235602139585e-06 1.3330498539080975e-05
0.006812920690579622 1.5631165202933632e-06 3.0740170010948248e-06 3.7763101540418726e-06 4.597221789737101e-06 1.0231954170296545e-05
0.004641588833612782 1.067695054096404e-06 1.9708664097995534e-06 2.4343439200881954e-06 3.038932114300024e-06 8.908208597468153e-06
0.0031622776601683794 8.075238849111258e-07 1.3419562390672417e-06 1.5808545477069324e-06 1.932613883477569e-06 3.2064063398495094e-06
0.002154434690031887 4.801562608363186e-07 8.456555555669591e-07 1.0201795629631501e-06 1.226663806450817e-06 2.7985033194887586e-06


==> motivation_decay.dat <==
-2.0 0.4999999999999998 0.5000000000000004 0.4999999999999993 0.5000000000000016
-1.9899749373433584 0.4844981737426495 0.4694767478313506 0.44081683350716233 0.38863896140656495
-1.9799498746867168 0.46947696764045066 0.44081683350869877 0.38863896140656173 0.3020804846463438
-1.9699248120300752 0.45492148071998706 0.41390650677014895 0.3426371926895061 0.23480049162829292
-1.9598997493734336 0.44081727399931564 0.3886389614096601 0.30208048464634346 0.18250523840834063
-1.949874686716792 0.42715035616455777 0.364913911366712 0.26632432541222056 0.1418572926125496
-1.9398496240601504 0.4139071696905745 0.34263719269421344 0.2348004916282918 0.11026254173777576
-1.9298245614035088 0.4010745773919594 0.3217203898248793 0.20700801845101746 0.0857046394060341
-1.9197994987468672 0.3886398493910041 0.30208048465273524 0.18250523840833976 0.06661632409297027
-1.9097744360902256 0.3765906504897136 0.28363952703697365 0.1609027625872678 0.05177939801642967
-1.899749373433584 0.36491502793334313 0.2663243254203979 0.14185729261254842 0.04024698293472461
-1.8897243107769424 0.3536013995533133 0.25006615633452406 0.12506616507872534 0.031283091294998136
-1.8796992481203008 0.3426385422777489 0.23480049163838612 0.11026254173777564 0.02431565622094958
-1.8696741854636592 0.3320155809982379 0.22046674240845526 0.09721116900659496 0.01890002275925765
-1.8596491228070176 0.32172197778177114 0.2070080184631877 0.0857046394060337 0.014690570431436619
-1.849624060150376 0.3117475214171546 0.1943709025677531 0.07556009551968199 0.011418656069887003
-1.8395989974937343 0.30208231728553264 0.18250523842277983 0.06661632409296997 0.008875469271319276
-1.8295739348370927 0.2927167775449665 0.17136393159564373 0.058731194093099695 0.006898706319202741
-1.8195488721804511 0.2836416116193366 0.1609027626042075 0.051779398016429605 0.005362212117887702
-1.8095238095238095 0.27484781698212846 0.1510802114111416 0.04565046054901915 0.004167929096675132
-1.799498746867168 0.26632667022596496 0.14185729263225627 0.04024698293472442 0.003239639270696019
-1.7894736842105263 0.25806971840902354 0.13319740080478806 0.0354830951510041 0.0025181000829904363
-1.7794486215538847 0.25006877066975197 0.12506616510151483 0.03128309129499799 0.0019572636019423695
-1.7694235588972431 0.24231589010156895 0.11743131291406869 0.027580226493953017 0.0015213377869155052
-1.7593984962406015 0.23480338587948563 0.11026254176400882 0.024315656220949375 0.0011825022749107953
-1.74937343358396 0.22752380563084043 0.1035313990332776 0.021437501159935306 0.0009191329119644608
-1.7393483709273183 0.2204699280425753 0.09721116903668926 0.01890002275925763 0.0007144217206009171
-1.7293233082706767 0.21363475569772414 0.09127676698825057 0.016662896371898463 0.0005553042310012574
-1.719298245614035 0.20701150813400518 0.08570463944046679 0.014690570431436548 0.00043162571920199835
-1.7092731829573935 0.2005936151176294 0.08047267080147834 0.012951701479999633 0.00033549314245405145
-1.699248120300752 0.1943747101256574 0.07556009555900127 0.01141865606988695 0.0002607714128847337
-1.6892230576441103 0.18834862403043465 0.07094741586268845 0.010067071623269787 0.00020269186213608883
-1.6791979949874687 0.1825093789798435 0.06661632413780016 0.008875469271319204 0.00015754790957226388
-1.669172932330827 0.17685118246729817 0.06254963042303836 0.007824912520146119 0.0001224585118958797
-1.6591478696741855 0.17136842158560275 0.058731194144153565 0.006898706319202733 9.518429775721602e-05
-1.6491228070175439 0.16605565745897097 0.055145860052533524 0.0060821317498535865 7.398465324515455e-05
-1.6390977443609023 0.16090761984768456 0.05177939807451813 0.005362212117887677 5.750663759444324e-05
-1.6290726817042607 0.15591920192003678 0.048618446832702056 0.004727506732801967 4.4698639817376134e-05
-1.619047619047619 0.15108545518637717 0.045650460615065495 0.004167929096675098 3.474326590982202e-05
-1.6090225563909775 0.14640158459023114 0.04286365958145411 0.003674586613357374 2.70051735581306e-05
-1.5989974937343359 0.141862943751623 0.040246983009778414 0.003239639270696015 2.0990525208471746e-05
-1.5889724310776943 0.13746503035788732 0.03779004539637019 0.0028561750500273445 1.6315471832797505e-05
-1.5789473684210527 0.13320348169739332 0.035483095236258214 0.002518100082990424 1.2681656055912842e-05
-1.568922305764411 0.12907407033175364 0.03331697631976446 0.002220041810075926 9.857171276970451e-06
-1.5588972431077694 0.1250726999022225 0.03128309139180715 0.001957263601942361 7.661761614976814e-06
-1.5488721804511278 0.12119540106612557 0.02937336802967695 0.0017255894866941054 5.955318153178488e-06
-1.5388471177944862 0.11743832755928875 0.027580226603855618 0.0015213377869154924 4.628937323793885e-06
-1.5288220551378446 0.11379775238055972 0.025896550194714183 0.0013412626118457648 3.597970787870668e-06
-1.518796992481203 0.11027006409463891 0.024315656345692094 0.001182502274910794 2.7966232603384237e-06
-1.5087719298245614 0.10685176324955055 0.02283127054084578 0.0010425338168823823 2.1737535186867108e-06
-1.4987468671679198 0.10353945890520146 0.021437501301500368 0.0009191329119644564 1.689610619712533e-06
-1.4887218045112782 0.10032986526958204 0.02012881680316343 0.0008103385196487794 1.3132970328531585e-06
-1.4786967418546366 0.09721979843927483 0.01890002291989478 0.0007144217206009138 1.0207967897327463e-06
-1.468671679197995 0.09420617324103557 0.01774624260899056 0.0006298582413280657 7.934428083377722e-07
-1.4586466165413534 0.09128600017131441 0.016662896554160513 0.0005553042310012567 6.16725577935798e-07
-1.4486215538847118 0.08845638243068066 0.015645684990371285 0.0004895749054862084 4.793671761636625e-07
-1.4385964912280702 0.08571451305021006 0.014690570638219878 0.0004316257192019964 3.7260152295328344e-07
-1.4285714285714286 0.08305767210698362 0.013793762680103896 0.00038053576559775185 2.8961493779813593e-07
-1.418546365914787 0.08048322402593504 0.012951701714590395 0.00033549314245405 2.2511129726738819e-07
-1.4085213032581454 0.07798861496537159 0.012161045629268214 0.00029578204943992375 1.7497404154176395e-07
-1.3984962406015038 0.07557137028357379 0.011418656336013149 0.0002607714128847317 1.3600345955579917e-07
-1.3884711779448622 0.07322909208396142 0.010721587316018986 0.00022990485699407294 1.0571248653893075e-07
-1.3784461152882206 0.07095945683638981 0.010067071925160662 0.00020269186213608874 8.216798195239078e-08
-1.368421052631579 0.0687602130722178 0.009452512413274375 0.00017869996968900156 6.386735833370038e-08
-1.3583959899749374 0.06662917915086064 0.008875469613772235 0.00015754790957226336 4.964268762118032e-08
-1.3483709273182958 0.0645642410956112 0.008333653262669822 0.00013889954124663602 3.858616511705199e-08
-1.3383458646616542 0.06256335049658415 0.007824912908603454 0.00012245851189587943 2.9992174271506516e-08
-1.3283208020050126 0.06062452247870201 0.007347229377759087 0.00010796354689988132 2.3312254918405745e-08
-1.318295739348371 0.05874583373270743 0.006898706759837581 9.518429775721561e-05 1.8120101079068526e-08
-1.3082706766917294 0.05692542060724826 0.006477564883248697 8.391768147387758e-05 1.4084354527902294e-08
-1.2982456140350878 0.0551614772601434 0.006082132249668373 7.398465324515471e-05 1.0947457831611484e-08
-1.2882205513784462 0.053452253866995 0.0057108393999166 6.522736114330922e-05 8.509217283439275e-09
-1.2781954887218046 0.0517960548853698 0.005362212684825256 5.750663759444361e-05 6.6140267348372425e-09
-1.268170426065163 0.05019123737282825 0.005034868416372815 5.0699787780053285e-05 5.140936961884765e-09
-1.2581453634085213 0.04863620935713257 0.004727507375871894 4.469863981737667e-05 3.9959368030470194e-09
-1.2481203007518797 0.04712942825701686 0.0044389096574127766 3.94078257327465e-05 3.1059534579649054e-09
-1.2380952380952381 0.04566939935195305 0.004167929826096812 3.474326590982304e-05 2.4141890521612116e-09
-1.2280701754385965 0.044254674299394316 0.0039134923718427694 3.063083292813133e-05 1.8764958517420525e-09
-1.218045112781955 0.04288384969802545 0.003674587440722552 2.7005173558131896e-05 1.458558797809513e-09
-1.2080200501253133 0.04155556569559454 0.0034502668268839823 2.3808670192414433e-05 1.1337055526621863e-09
-1.1979949874686717 0.040268504639945364 0.0032396402091528307 2.099052520847337e-05 8.812042970549696e-10
-1.1879699248120301 0.03902138977191187 0.003041871617377213 1.8505953712103472e-05 6.849406455888889e-10
-1.1779448621553885 0.03781298395877849 0.0028561761144894017 1.6315471832799637e-05 5.32389242253612e-10
-1.167919799498747 0.0366420884670497 0.002681816681116324 1.438426926102066e-05 4.138144043469424e-10
-1.1578947368421053 0.03550754177331136 0.002518101290373763 1.268165605591572e-05 3.2164880064094183e-10
-1.1478696741854637 0.03440821841200443 0.0023643801612343294 1.1180574932392149e-05 2.50010511637525e-10
-1.137844611528822 0.03334302785896778 0.0022200431795678143 9.857171276974156e-06 1.9432765116706193e-10
-1.1278195488721805 0.03231091344964294 0.0020845174766181886 8.690414059307958e-06 1.510465930442879e-10
-1.117794486215539 0.03131085133086708 0.0019572651553062463 7.661761614981592e-06 1.1740518208946344e-10
-1.1077694235588973 0.030341849445215174 0.001837781155333717 6.754866988407032e-06 9.125645606199482e-11
-1.0977443609022557 0.02940294654688308 0.0017255912486154664 5.95531815318469e-06 7.093162861115475e-11
-1.087719298245614 0.028493211248135752 0.0016202501570837418 5.25040898163076e-06 5.5133588948630364e-11
-1.0776942355889725 0.027611741095374568 0.0015213397853941102 4.62893732380186e-06 4.2854121495224205e-11
-1.0676691729323309 0.02675766167390706 0.0014284675615187038 4.081026987164924e-06 3.330956253978914e-11
-1.0576441102756893 0.025930125740531308 0.0013412648786407058 3.5979707878809275e-06 2.5890787580741264e-11
-1.0476190476190477 0.025128312383074145 0.0012593856321659466 3.1720921795324765e-06 2.0124337590754412e-11
-1.037593984962406 0.024351426206049805 0.0011825048460451057 2.7966232603516226e-06 1.564220332053167e-11
-1.0275689223057645 0.02359869654163089 0.0011103173829544073 2.4655972202847007e-06 1.215833930520346e-11
-1.0175438596491229 0.022869376685149122 0.0010425367332155637 2.1737535187037137e-06 9.450408720005714e-12
-1.0075187969924813 0.02216274315436748 0.0009788938776482483 1.916454285884347e-06 7.345594059621106e-12
-0.9974937343358397 0.02147809497178881 0.0009191362198417674 1.6896106197344095e-06 5.709568092490721e-12
-0.987468671679198 0.020814752969289144 0.0008630265836081775 1.4896176065083235e-06 4.437921227091297e-12
-0.9774436090225564 0.0201720591143857 0.0008103422716377552 1.313297032881305e-06 3.4494981930017963e-12
-0.9674185463659148 0.01954937585747151 0.0007608741816206678 1.1578468789852911e-06 2.681218790204073e-12
-0.9573934837092732 0.018946085499368787 0.0007144259763267444 1.0207967897689606e-06 2.0840521718573404e-12
-0.9473684210526316 0.018361589578574027 0.0006708133043494411 8.999688170496098e-07 1.6198877431754548e-12
-0.93734335839599 0.017795308277586633 0.0006298630684211388 7.934428083843719e-07 1.259102980205862e-12
-0.9273182957393484 0.017246679847732423 0.0005914127383957532 6.995258927338304e-07 9.786729490622272e-13
-0.9172932330827068 0.01671516005191133 0.0005553097061719075 6.167255779957502e-07 7.607008769604856e-13
-0.9072681704260652 0.0162002216247164 0.0005214106799963701 5.437260328850681e-07 5.912759975259684e-13
-0.8972431077694236 0.01570135374938882 0.0004895811157437781 4.793671762407943e-07 4.595857791662446e-13
-0.887218045112782 0.015218061551089752 0.00045969468291540545 4.226262414549594e-07 3.5722587978479e-13
-0.8771929824561404 0.014749865605986637 0.00043163276323755106 3.7260152305252007e-07 2.776637898142135e-13
-0.8671679197994988 0.014296301465666711 0.00040528397986948936 3.2849804712898524e-07 2.158219337872119e-13
-0.8571428571428572 0.013856919196406166 0.0003805437553524383 2.896149379258071e-07 1.677536243916358e-13
-0.8471177944862156 0.013431282932837775 0.0003573138965450464 2.553342797779089e-07 1.3039118871150422e-13
-0.837092731829574 0.013018970445574256 0.0003355022048980283 2.2511129743164267e-07 1.0135019231481214e-13
-0.8270676691729324 0.01261957272235852 0.000315022110521142 1.984656986825068e-07 7.877726695916817e-14
-0.8170426065162908 0.01223269356232521 0.0002957923285901261 1.749740417530845e-07 6.123183042691723e-14
-0.8070175438596492 0.011857949182971119 0.0002777365367298946 1.5426300611647474e-07 4.759414996427987e-14
-0.7969924812030076 0.01149496783944454 0.0002607830720935264 1.360034598276732e-07 3.6993882022291805e-14
-0.786967418546366 0.011143389455775957 0.00024486464693477313 1.199052290831892e-07 2.875452777508087e-14
-0.7769423558897244 0.010802865267684165 0.00022991808154519523 1.057124868887079e-07 2.2350259620487158e-14
-0.7669172932330828 0.010473057476603593 0.00021588405349596816 9.319968755325756e-08 1.7372363372146312e-14
-0.7568922305764412 0.010153638914589536 0.00020270686218910346 8.216798240239358e-08 1.350315451625674e-14
-0.7468671679197996 0.009844292719768909 0.00019033420778359815 7.244205975027249e-08 1.0495703893820702e-14
-0.736842105263158 0.009544712022014634 0.0001787169836190785 6.386735891264809e-08 8.158078921050609e-15
-0.7268170426065164 0.009254599638531723 0.00016780908131307126 5.6307613986934206e-08 6.341094637899755e-15
-0.7167919799498748 0.008973667779053226 0.0001575672077583437 4.964268836602029e-08 4.928792868508182e-15
-0.7067669172932332 0.00870163776035347 0.0001479507132939771 4.376666557274852e-08 3.831041882810182e-15
-0.6967418546365916 0.008438239729795483 0.000138921430368194 3.8586166075319234e-08 2.9777842768807916e-15
-0.68671679197995 0.008183212397638301 0.0001304435220525934 3.401886333508905e-08 2.3145659773194846e-15
-0.6766917293233083 0.007936302777838652 0.00012248333980655578 2.9992175504356723e-08 1.79906103506482e-15
-0.6666666666666667 0.007697265937089855 0.00011500928992728647 2.6442111983091223e-08 1.3983704243492197e-15
-0.6566416040100251 0.007465864751849002 0.0001079917081554427 2.3312256504518456e-08 1.086922458761471e-15
-0.6466165413533835 0.007241869673111416 0.00010140274193866026 2.0552870589147785e-08 8.448408310050559e-16
-0.6365914786967419 0.007025058498698983 9.52162398856838e-05 1.8120103119667735e-08 6.56676126231327e-16
-0.6265664160401003 0.0068152161528365375 8.940764797235166e-05 1.597529347557532e-08 5.104198553580603e-16
-0.6165413533834587 0.006612134472797591 8.395391208747707e-05 1.4084357153217075e-08 3.967380849352948e-16
-0.6065162907268171 0.006415612002407777 7.883338653183575e-05 1.241724410774851e-08 3.0837575455937047e-16
-0.5964912280701755 0.006225453792201178 7.402574810709394e-05 1.0947461209186974e-08 2.396936659498469e-16
-0.5864661654135339 0.006041471206031267 6.951191545369967e-05 9.651651223610194e-09 1.8630859478097188e-16
-0.5764411027568923 0.005863481733944651 6.527397331759096e-05 8.509221628828981e-09 1.4481355755360118e-16
-0.5664160401002507 0.005691308811131954 6.129510144513897e-05 7.50201736581309e-09 1.1256038121046143e-16
-0.5563909774436091 0.005524781642776269 5.755950782411185e-05 6.614032325359725e-09 8.749069929834567e-17
-0.5463659147869675 0.005363735034625425 5.405236600569511e-05 5.831154985059948e-09 6.800458901611777e-17
-0.5363408521303259 0.005208009229119963 5.075975625880145e-05 5.14094415432178e-09 5.2858465692249304e-17
-0.5263157894736843 0.005057449746914333 4.766861032311378e-05 4.532431263674853e-09 4.10857184164131e-17
-0.5162907268170427 0.004911907233634007 4.476665954158765e-05 3.995946056412909e-09 3.193502186806236e-17
-0.5062656641604011 0.0047712373117165825 4.2042386166553116e-05 3.5229629125317173e-09 2.4822387462686476e-17
-0.4962406015037595 0.004635300437189841 3.94849776461511e-05 3.105965362800526e-09 1.9293893766371726e-17
-0.4862155388471179 0.004503961761244711 3.7084283709669025e-05 2.738326639875929e-09 1.499671766984689e-17
-0.4761904761904763 0.004377090996465818 3.4830776081448594e-05 2.4142043682216225e-09 1.1656617559619204e-17
-0.46616541353383467 0.004254562287586917 3.2715510663471505e-05 2.128447719286085e-09 9.060431484006735e-18
-0.45614035087719307 0.004136254086642994 3.073009203652723e-05 1.876515556483392e-09 7.042473363986794e-18
-0.44611528822055146 0.004022049032395193 2.8866640139068893e-05 1.6544042691681284e-09 5.473959068221894e-18
-0.43609022556390986 0.003911833833908963 2.711775899150693e-05 1.458584148769269e-09 4.254787534620376e-18
-0.42606516290726826 0.0038054991581699233 2.5476507341808184e-05 1.285943295996573e-09 3.3071524175754848e-18
-0.41604010025062665 0.0037029395216259774 2.3936371115893766e-05 1.1337381677140456e-09 2.5705765624016216e-18
-0.40601503759398505 0.0036040531855480646 2.249123756349223e-05 9.995499775900832e-10 1.9980524119390872e-18
-0.39598997493734345 0.0035087420551057737 2.1135370996833843e-05 8.812462576599283e-10 1.5530420298176717e-18
-0.38596491228070184 0.0034169115820576793 1.9863390025893536e-05 7.769469699513149e-10 1.20714528477147e-18
-0.37593984962406024 0.003328470670959886 1.867024619983005e-05 6.849946296320823e-10 9.382873817879968e-19
-0.36591478696741864 0.0032433315887997276 1.7551203969849774e-05 6.039279648881149e-10 7.293100700862085e-19
-0.35588972431077703 0.0031614098779649885 1.650182189396857e-05 5.324586949443566e-10 5.668766201821021e-19
-0.34586466165413543 0.003082624272462305 1.5517935009073917e-05 4.694510571939873e-10 4.406206867395111e-19
-0.3358395989974938 0.0030068966173016427 1.4595638300322647e-05 4.1390375808864326e-10 3.4248473845821013e-19
-0.3258145363408522 0.002934151790966875 1.3731271202264828e-05 3.6493406096005636e-10 2.662058342360017e-19
-0.3157894736842106 0.0028643176308955523 1.2921403070179315e-05 3.2176375790279056e-10 2.0691592833785632e-19
-0.305764411027569 0.0027973248618939424 1.2162819563957145e-05 2.837068027885435e-10 1.6083119643539982e-19
-0.2957393483709274 0.002733107027416333 1.145250989049083e-05 2.501584088805508e-10 1.2501055560570229e-19
-0.2857142857142858 0.002671600423640411 1.0787654853935076e-05 2.205854377915091e-10 9.716796726974784e-20
-0.2756892230576442 0.002612744036273345 1.0165615666410738e-05 1.9451792704996795e-10 7.552654442603761e-20
-0.2656641604010026 0.0025564794800258584 9.583923474742103e-06 1.7154162163448383e-10 5.8705152444381e-20
-0.255639097744361 0.002502750940694268 9.040269561659433e-06 1.5129139078949792e-10 4.5630266392445266e-20
-0.2456140350877194 0.0024515051197930298 8.532496182575693e-06 1.3344542550546935e-10 3.5467459715075577e-20
-0.2355889724310778 0.002402691181682862 8.058588001568905e-06 1.1772012445181e-10 2.756815194030325e-20
-0.2255639097744362 0.0023562607031420084 7.616664092579836e-06 1.038655870918025e-10 2.142821690225357e-20
-0.21553884711779459 0.0023121676253306024 7.204970474078045e-06 9.166164235778847e-11 1.665580989785817e-20
-0.20551378446115298 0.002270368208100492 6.821873147566577e-06 8.091434977583409e-11 1.2946360537695949e-20
-0.19548872180451138 0.002230820986605196 6.465851612295419e-06 7.145291743707076e-11 1.0063135358941586e-20
-0.18546365914786977 0.002193486730166952 6.135492830443798e-06 6.31269878372762e-11 7.822129725219105e-21
-0.17543859649122817 0.0021583284033600473 5.829485618819307e-06 5.580424845228584e-11 6.0803248290527514e-21
-0.16541353383458657 0.00212531112927183 5.5466154448147314e-06 4.9368329077401757e-11 4.726560370193114e-21
-0.15538847117794496 0.0020944021549049634 5.2857596059678946e-06 4.37169525161134e-11 3.6744404129960725e-21
-0.14536340852130336 0.0020655708186865843 5.045882773992318e-06 3.876030922957394e-11 2.856819681548227e-21
-0.13533834586466176 0.002038788520052156 4.826032885593146e-06 3.441963011737654e-11 2.221518413237865e-21
-0.12531328320802015 0.0020140286910738255 4.625337363759088e-06 3.062593474880303e-11 1.7279922968797136e-21
-0.11528822055137855 0.00199126677010515 4.442999654532824e-06 2.7318935151908432e-11 1.3447449740721864e-21
-0.10526315789473695 0.001970480177416049 4.278296065514411e-06 2.444607773987317e-11 1.0473179721316731e-21
-0.09523809523809534 0.001951648292793808 4.130572893549846e-06 2.1961708149278065e-11 8.167297880719596e-22
-0.08521303258145374 0.0019347524350879078 3.9992438302046336e-06 1.9826345718228287e-11 6.382645074812435e-22
-0.07518796992481214 0.001919775843678409 3.883787634724803e-06 1.800605607460693e-11 5.00532649127603e-22
-0.06516290726817053 0.0019067036618494822 3.78374606524942e-06 1.6471911863868e-11 3.9474429930589456e-22
-0.05513784461152893 0.001895522922051611 3.6987220600636323e-06 1.519953304645884e-11 3.1414814806461227e-22
-0.04511278195488733 0.0018862225330378358 3.628378161673725e-06 1.4168699459452649e-11 2.536006271484106e-22
-0.03508771929824572 0.001878793268861284 3.572435177449369e-06 1.3363029485366862e-11 2.0923765245739117e-22
-0.02506265664160412 0.0018732277597230695 3.530671071517212e-06 1.2769719721694023e-11 1.7822802194506523e-22
-0.015037593984962516 0.0018695204846614834 3.5029200835077646e-06 1.2379341514071615e-11 1.5859273104785631e-22
-0.005012531328320913 0.0018676677660752214 3.4890720706579154e-06 1.2185691119673049e-11 1.4907867453197965e-22
0.005012531328320691 0.0018676677660752214 3.4890720706579154e-06 1.2185691119673046e-11 1.4907867453197956e-22
0.015037593984962072 0.001869520484661483 3.5029200835077637e-06 1.2379341514071602e-11 1.5859273104785568e-22
0.025062656641603898 0.0018732277597230695 3.530671071517212e-06 1.2769719721694013e-11 1.7822802194506467e-22
0.03508771929824572 0.001878793268861284 3.572435177449369e-06 1.3363029485366862e-11 2.0923765245739117e-22
0.045112781954887105 0.0018862225330378353 3.628378161673724e-06 1.4168699459452626e-11 2.536006271484095e-22
0.055137844611528486 0.0018955229220516106 3.6987220600636294e-06 1.5199533046458788e-11 3.141481480646091e-22
0.06516290726817031 0.0019067036618494817 3.7837460652494177e-06 1.6471911863867967e-11 3.9474429930589245e-22
0.07518796992481214 0.001919775843678409 3.883787634724803e-06 1.800605607460693e-11 5.00532649127603e-22
0.08521303258145352 0.0019347524350879074 3.999243830204631e-06 1.9826345718228245e-11 6.382645074812402e-22
0.0952380952380949 0.001951648292793807 4.13057289354984e-06 2.1961708149277962e-11 8.167297880719507e-22
0.10526315789473673 0.0019704801774160486 4.278296065514408e-06 2.4446077739873115e-11 1.0473179721316677e-21
0.11528822055137855 0.00199126677010515 4.442999654532824e-06 2.7318935151908432e-11 1.3447449740721864e-21
0.12531328320801993 0.0020140286910738246 4.6253373637590835e-06 3.062593474880294e-11 1.7279922968797034e-21
0.1353383458646613 0.0020387885200521556 4.826032885593137e-06 3.441963011737637e-11 2.2215184132378403e-21
0.14536340852130314 0.002065570818686584 5.045882773992313e-06 3.876030922957382e-11 2.856819681548211e-21
0.15538847117794496 0.0020944021549049634 5.2857596059678946e-06 4.37169525161134e-11 3.6744404129960725e-21
0.16541353383458635 0.0021253111292718293 5.546615444814726e-06 4.936832907740163e-11 4.7265603701930885e-21
0.17543859649122773 0.0021583284033600456 5.829485618819294e-06 5.580424845228554e-11 6.080324829052687e-21
0.18546365914786955 0.0021934867301669513 6.1354928304437915e-06 6.312698783727605e-11 7.822129725219063e-21
0.19548872180451138 0.002230820986605196 6.465851612295419e-06 7.145291743707076e-11 1.0063135358941586e-20
0.20551378446115276 0.0022703682081004913 6.821873147566569e-06 8.091434977583388e-11 1.294636053769588e-20
0.21553884711779414 0.0023121676253306006 7.204970474078028e-06 9.166164235778799e-11 1.6655809897857993e-20
0.22556390977443597 0.0023562607031420075 7.616664092579827e-06 1.0386558709180223e-10 2.1428216902253453e-20
0.2355889724310778 0.002402691181682862 8.058588001568905e-06 1.1772012445181e-10 2.756815194030325e-20
0.24561403508771917 0.0024515051197930285 8.53249618257568e-06 1.3344542550546893e-10 3.546745971507536e-20
0.25563909774436055 0.0025027509406942657 9.04026956165941e-06 1.5129139078949705e-10 4.5630266392444736e-20
0.2656641604010024 0.0025564794800258576 9.583923474742092e-06 1.7154162163448337e-10 5.870515244438069e-20
0.2756892230576442 0.002612744036273345 1.0165615666410738e-05 1.9451792704996795e-10 7.552654442603761e-20
0.2857142857142856 0.0026716004236404097 1.0787654853935059e-05 2.205854377915084e-10 9.716796726974724e-20
0.29573934837092697 0.0027331070274163294 1.1452509890490798e-05 2.501584088805494e-10 1.2501055560570084e-19
0.3057644110275688 0.002797324861893941 1.216281956395713e-05 2.8370680278854275e-10 1.6083119643539898e-19
0.3157894736842106 0.0028643176308955523 1.2921403070179315e-05 3.2176375790279056e-10 2.0691592833785632e-19
0.325814536340852 0.002934151790966874 1.373127120226481e-05 3.649340609600554e-10 2.662058342360003e-19
0.3358395989974934 0.00300689661730164 1.4595638300322606e-05 4.1390375808864114e-10 3.4248473845820647e-19
0.3458646616541352 0.003082624272462303 1.5517935009073896e-05 4.694510571939861e-10 4.406206867395088e-19
0.35588972431077703 0.0031614098779649885 1.650182189396857e-05 5.324586949443566e-10 5.668766201821021e-19
0.3659147869674184 0.0032433315887997263 1.755120396984975e-05 6.039279648881132e-10 7.293100700862046e-19
0.3759398496240598 0.0033284706709598823 1.867024619983e-05 6.849946296320786e-10 9.38287381787987e-19
0.3859649122807016 0.003416911582057677 1.9863390025893505e-05 7.769469699513128e-10 1.2071452847714637e-18
0.39598997493734345 0.0035087420551057737 2.1135370996833843e-05 8.812462576599283e-10 1.5530420298176717e-18
0.40601503759398483 0.0036040531855480624 2.24912375634922e-05 9.995499775900805e-10 1.9980524119390765e-18
0.4160401002506262 0.003702939521625973 2.3936371115893705e-05 1.1337381677140394e-09 2.5705765624015942e-18
0.42606516290726804 0.0038054991581699207 2.5476507341808153e-05 1.2859432959965697e-09 3.307152417575467e-18
0.43609022556390986 0.003911833833908963 2.711775899150693e-05 1.458584148769269e-09 4.254787534620376e-18
0.44611528822055124 0.0040220490323951905 2.8866640139068856e-05 1.6544042691681239e-09 5.473959068221865e-18
0.4561403508771926 0.0041362540866429895 3.0730092036527155e-05 1.8765155564833815e-09 7.042473363986719e-18
0.46616541353383445 0.004254562287586914 3.2715510663471464e-05 2.1284477192860792e-09 9.060431484006687e-18
0.4761904761904763 0.004377090996465818 3.4830776081448594e-05 2.4142043682216225e-09 1.1656617559619204e-17
0.48621553884711766 0.004503961761244708 3.708428370966898e-05 2.7383266398759216e-09 1.4996717669846806e-17
0.49624060150375904 0.004635300437189834 3.948497764615097e-05 3.1059653628005066e-09 1.9293893766371486e-17
0.5062656641604009 0.004771237311716579 4.204238616655306e-05 3.522962912531708e-09 2.4822387462686347e-17
0.5162907268170427 0.004911907233634007 4.476665954158765e-05 3.995946056412909e-09 3.193502186806236e-17
0.5263157894736841 0.00505744974691433 4.7668610323113715e-05 4.532431263674841e-09 4.108571841641289e-17
0.5363408521303255 0.005208009229119957 5.0759756258801316e-05 5.140944154321753e-09 5.285846569224873e-17
0.5463659147869673 0.00536373503462542 5.405236600569504e-05 5.831154985059933e-09 6.800458901611741e-17
0.5563909774436091 0.005524781642776269 5.755950782411185e-05 6.614032325359725e-09 8.749069929834567e-17
0.5664160401002505 0.005691308811131949 6.129510144513886e-05 7.502017365813064e-09 1.1256038121046064e-16
0.5764411027568919 0.005863481733944643 6.527397331759075e-05 8.509221628828928e-09 1.4481355755359938e-16
0.5864661654135337 0.006041471206031263 6.951191545369957e-05 9.651651223610169e-09 1.8630859478097092e-16
0.5964912280701755 0.006225453792201178 7.402574810709394e-05 1.0947461209186974e-08 2.396936659498469e-16
0.6065162907268169 0.006415612002407773 7.883338653183563e-05 1.2417244107748477e-08 3.0837575455936884e-16
0.6165413533834583 0.006612134472797582 8.395391208747685e-05 1.4084357153216999e-08 3.967380849352905e-16
0.6265664160401001 0.006815216152836534 8.940764797235155e-05 1.5975293475575274e-08 5.104198553580576e-16
0.6365914786967419 0.007025058498698983 9.52162398856838e-05 1.8120103119667735e-08 6.56676126231327e-16
0.6466165413533833 0.00724186967311141 0.00010140274193866009 2.0552870589147715e-08 8.448408310050498e-16
0.6566416040100247 0.007465864751848992 0.00010799170815544241 2.331225650451833e-08 1.0869224587614595e-15
0.6666666666666665 0.007697265937089848 0.00011500928992728625 2.644211198309113e-08 1.3983704243492095e-15
0.6766917293233083 0.007936302777838652 0.00012248333980655578 2.9992175504356723e-08 1.79906103506482e-15
0.6867167919799497 0.008183212397638296 0.00013044352205259316 3.401886333508893e-08 2.314565977319468e-15
0.6967418546365911 0.008438239729795469 0.0001389214303681935 3.8586166075318956e-08 2.977784276880749e-15
0.7067669172932329 0.008701637760353466 0.00014795071329397696 4.376666557274844e-08 3.831041882810169e-15
0.7167919799498748 0.008973667779053226 0.0001575672077583437 4.964268836602029e-08 4.928792868508182e-15
0.7268170426065161 0.00925459963853172 0.00016780908131307112 5.6307613986934106e-08 6.341094637899732e-15
0.7368421052631575 0.009544712022014621 0.00017871698361907805 6.386735891264776e-08 8.158078921050522e-15
0.7468671679197993 0.009844292719768903 0.00019033420778359798 7.244205975027237e-08 1.0495703893820665e-14
0.7568922305764412 0.010153638914589536 0.00020270686218910346 8.216798240239358e-08 1.350315451625674e-14
0.7669172932330826 0.010473057476603589 0.00021588405349596797 9.31996875532574e-08 1.7372363372146252e-14
0.7769423558897239 0.010802865267684151 0.00022991808154519463 1.0571248688870736e-07 2.2350259620486918e-14
0.7869674185463658 0.011143389455775947 0.0002448646469347727 1.1990522908318877e-07 2.875452777508066e-14
0.7969924812030076 0.01149496783944454 0.0002607830720935264 1.360034598276732e-07 3.6993882022291805e-14
0.807017543859649 0.011857949182971108 0.00027773653672989414 1.5426300611647418e-07 4.759414996427954e-14
0.8170426065162903 0.012232693562325193 0.0002957923285901253 1.7497404175308358e-07 6.123183042691658e-14
0.8270676691729322 0.012619572722358509 0.0003150221105211415 1.9846569868250608e-07 7.877726695916761e-14
0.837092731829574 0.013018970445574256 0.0003355022048980283 2.2511129743164267e-07 1.0135019231481214e-13
0.8471177944862154 0.013431282932837765 0.0003573138965450458 2.5533427977790797e-07 1.303911887115033e-13
0.8571428571428568 0.013856919196406147 0.0003805437553524373 2.8961493792580555e-07 1.67753624391634e-13
0.8671679197994986 0.014296301465666697 0.00040528397986948865 3.284980471289841e-07 2.1582193378721036e-13
0.8771929824561404 0.014749865605986637 0.00043163276323755106 3.7260152305252007e-07 2.776637898142135e-13
0.8872180451127818 0.015218061551089745 0.0004596946829154051 4.226262414549587e-07 3.572258797847887e-13
0.8972431077694232 0.015701353749388795 0.0004895811157437768 4.793671762407916e-07 4.595857791662397e-13
0.907268170426065 0.016200221624716394 0.0005214106799963696 5.437260328850671e-07 5.912759975259664e-13
0.9172932330827068 0.01671516005191133 0.0005553097061719075 6.167255779957502e-07 7.607008769604856e-13
0.9273182957393482 0.017246679847732416 0.0005914127383957527 6.995258927338292e-07 9.786729490622238e-13
0.9373433583959896 0.01779530827758661 0.0006298630684211372 7.934428083843676e-07 1.2591029802058487e-12
0.9473684210526314 0.018361589578574016 0.0006708133043494404 8.999688170496082e-07 1.6198877431754487e-12
0.9573934837092732 0.018946085499368787 0.0007144259763267444 1.0207967897689606e-06 2.0840521718573404e-12
0.9674185463659146 0.019549375857471494 0.0007608741816206663 1.1578468789852871e-06 2.6812187902040537e-12
0.977443609022556 0.020172059114385674 0.0008103422716377531 1.3132970328812978e-06 3.44949819300176e-12
0.9874686716791978 0.020814752969289124 0.000863026583608176 1.4896176065083183e-06 4.437921227091265e-12
0.9974937343358397 0.02147809497178881 0.0009191362198417674 1.6896106197344095e-06 5.709568092490721e-12
1.007518796992481 0.02216274315436746 0.0009788938776482466 1.9164542858843404e-06 7.345594059621054e-12
1.0175438596491224 0.022869376685149087 0.001042536733215561 2.1737535187037027e-06 9.450408720005612e-12
1.0275689223057642 0.023598696541630867 0.0011103173829544054 2.465597220284692e-06 1.2158339305203374e-11
1.037593984962406 0.024351426206049805 0.0011825048460451057 2.7966232603516226e-06 1.564220332053167e-11
1.0476190476190474 0.025128312383074128 0.0012593856321659444 3.172092179532465e-06 2.012433759075427e-11
1.0576441102756888 0.025930125740531263 0.001341264878640701 3.597970787880902e-06 2.5890787580740896e-11
1.0676691729323307 0.026757661673907047 0.0014284675615187023 4.081026987164917e-06 3.3309562539789024e-11
1.0776942355889725 0.027611741095374568 0.0015213397853941102 4.62893732380186e-06 4.2854121495224205e-11
1.0877192982456139 0.02849321124813574 0.0016202501570837405 5.250408981630751e-06 5.513358894863016e-11
1.0977443609022552 0.029402946546883038 0.0017255912486154616 5.955318153184659e-06 7.093162861115399e-11
1.107769423558897 0.03034184944521516 0.0018377811553337154 6.754866988407019e-06 9.12564560619945e-11
1.117794486215539 0.03131085133086708 0.0019572651553062463 7.661761614981592e-06 1.1740518208946344e-10
1.1278195488721803 0.0323109134496429 0.0020845174766181847 8.690414059307926e-06 1.5104659304428684e-10
1.1378446115288217 0.03334302785896774 0.0022200431795678086 9.857171276974104e-06 1.9432765116705986e-10
1.1478696741854635 0.03440821841200439 0.002364380161234325 1.1180574932392108e-05 2.5001051163752324e-10
1.1578947368421053 0.03550754177331136 0.002518101290373763 1.268165605591572e-05 3.2164880064094183e-10
1.1679197994987467 0.036642088467049666 0.0026818166811163192 1.438426926102061e-05 4.1381440434693953e-10
1.177944862155388 0.03781298395877844 0.0028561761144893943 1.631547183279955e-05 5.323892422536064e-10
1.18796992481203 0.03902138977191184 0.0030418716173772073 1.8505953712103408e-05 6.84940645588884e-10
1.1979949874686717 0.040268504639945364 0.0032396402091528307 2.099052520847337e-05 8.812042970549696e-10
1.208020050125313 0.04155556569559451 0.0034502668268839762 2.3808670192414348e-05 1.1337055526621783e-09
1.2180451127819545 0.042883849698025375 0.0036745874407225396 2.7005173558131703e-05 1.4585587978094922e-09
1.2280701754385963 0.044254674299394295 0.003913492371842767 3.0630832928131276e-05 1.876495851742046e-09
1.2380952380952381 0.04566939935195305 0.004167929826096812 3.474326590982304e-05 2.4141890521612116e-09
1.2481203007518795 0.04712942825701684 0.004438909657412772 3.940782573274643e-05 3.1059534579648943e-09
1.258145363408521 0.04863620935713251 0.004727507375871881 4.469863981737643e-05 3.995936803046977e-09
1.2681704260651627 0.05019123737282822 0.00503486841637281 5.06997877800532e-05 5.140936961884747e-09
1.2781954887218046 0.0517960548853698 0.005362212684825256 5.750663759444361e-05 6.6140267348372425e-09
1.288220551378446 0.05345225386699495 0.005710839399916591 6.522736114330899e-05 8.509217283439216e-09
1.2982456140350873 0.055161477260143345 0.006082132249668362 7.398465324515445e-05 1.0947457831611404e-08
1.3082706766917291 0.05692542060724821 0.006477564883248686 8.391768147387728e-05 1.4084354527902193e-08
1.318295739348371 0.05874583373270743 0.006898706759837581 9.518429775721561e-05 1.8120101079068526e-08
1.3283208020050123 0.06062452247870201 0.007347229377759087 0.00010796354689988132 2.3312254918405745e-08
1.3383458646616537 0.06256335049658406 0.007824912908603428 0.00012245851189587856 2.999217427150609e-08
1.3483709273182956 0.06456424109561114 0.008333653262669808 0.00013889954124663554 3.858616511705171e-08
1.3583959899749374 0.06662917915086064 0.008875469613772235 0.00015754790957226336 4.964268762118032e-08
1.3684210526315788 0.0687602130722178 0.009452512413274375 0.00017869996968900156 6.386735833370038e-08
1.3784461152882201 0.07095945683638968 0.010067071925160627 0.0002026918621360873 8.216798195238961e-08
1.388471177944862 0.07322909208396135 0.010721587316018967 0.00022990485699407213 1.0571248653893e-07
1.3984962406015038 0.07557137028357379 0.011418656336013149 0.0002607714128847317 1.3600345955579917e-07
1.4085213032581452 0.07798861496537152 0.012161045629268194 0.0002957820494399227 1.749740415417627e-07
1.4185463659147866 0.0804832240259349 0.012951701714590348 0.00033549314245404755 2.25111297267385e-07
1.4285714285714284 0.08305767210698355 0.013793762680103872 0.0003805357655977505 2.8961493779813387e-07
1.4385964912280702 0.08571451305021006 0.014690570638219878 0.0004316257192019964 3.7260152295328344e-07
1.4486215538847116 0.08845638243068059 0.015645684990371257 0.0004895749054862067 4.793671761636591e-07
1.458646616541353 0.09128600017131423 0.016662896554160454 0.0005553042310012528 6.167255779357892e-07
1.4686716791979948 0.09420617324103549 0.01774624260899053 0.0006298582413280634 7.934428083377666e-07
1.4786967418546366 0.09721979843927483 0.01890002291989478 0.0007144217206009138 1.0207967897327463e-06
1.488721804511278 0.10032986526958194 0.020128816803163394 0.0008103385196487766 1.3132970328531492e-06
1.4987468671679194 0.10353945890520128 0.02143750130150029 0.0009191329119644499 1.689610619712509e-06
1.5087719298245612 0.10685176324955055 0.02283127054084578 0.0010425338168823823 2.1737535186867108e-06
1.518796992481203 0.11027006409463891 0.024315656345692094 0.001182502274910794 2.7966232603384237e-06
1.5288220551378444 0.11379775238055961 0.025896550194714138 0.0013412626118457598 3.5979707878706416e-06
1.5388471177944858 0.11743832755928865 0.027580226603855573 0.001521337786915487 4.628937323793852e-06
1.5488721804511276 0.12119540106612557 0.02937336802967695 0.0017255894866941054 5.955318153178488e-06
1.5588972431077694 0.1250726999022225 0.03128309139180715 0.001957263601942361 7.661761614976814e-06
1.5689223057644108 0.1290740703317535 0.03331697631976441 0.0022200418100759185 9.857171276970382e-06
1.5789473684210522 0.1332034816973932 0.03548309523625816 0.0025181000829904154 1.2681656055912752e-05
1.588972431077694 0.1374650303578872 0.03779004539637012 0.002856175050027334 1.6315471832797387e-05
1.5989974937343359 0.141862943751623 0.040246983009778414 0.003239639270696015 2.0990525208471746e-05
1.6090225563909772 0.14640158459023103 0.042863659581454036 0.003674586613357361 2.700517355813041e-05
1.6190476190476186 0.15108545518637703 0.04565046061506541 0.004167929096675084 3.474326590982178e-05
1.6290726817042605 0.15591920192003664 0.048618446832701966 0.0047275067328019504 4.4698639817375816e-05
1.6390977443609023 0.16090761984768456 0.05177939807451813 0.005362212117887677 5.750663759444324e-05
1.6491228070175437 0.16605565745897083 0.055145860052533434 0.006082131749853565 7.398465324515403e-05
1.659147869674185 0.17136842158560245 0.05873119414415334 0.0068987063192026835 9.518429775721468e-05
1.6691729323308269 0.176851182467298 0.06254963042303825 0.007824912520146091 0.00012245851189587883
1.6791979949874687 0.1825093789798435 0.06661632413780016 0.008875469271319204 0.00015754790957226388
1.68922305764411 0.18834862403043465 0.07094741586268845 0.010067071623269787 0.00020269186213608883
1.6992481203007515 0.19437471012565705 0.07556009555900099 0.011418656069886868 0.00026077141288473
1.7092731829573933 0.20059361511762924 0.0804726708014782 0.012951701479999586 0.00033549314245404907
1.719298245614035 0.20701150813400518 0.08570463944046679 0.014690570431436548 0.00043162571920199835
1.7293233082706765 0.21363475569772414 0.09127676698825057 0.016662896371898463 0.0005553042310012574
1.7393483709273179 0.2204699280425749 0.0972111690366889 0.018900022759257493 0.000714421720600907
1.7493734335839597 0.2275238056308402 0.1035313990332774 0.021437501159935233 0.0009191329119644543
1.7593984962406015 0.23480338587948563 0.11026254176400882 0.024315656220949375 0.0011825022749107953
1.769423558897243 0.24231589010156873 0.11743131291406848 0.027580226493952916 0.0015213377869154941
1.7794486215538843 0.25006877066975153 0.1250661651015144 0.03128309129499777 0.0019572636019423418
1.789473684210526 0.2580697184090233 0.1331974008047878 0.035483095151003965 0.002518100082990418
1.799498746867168 0.26632667022596496 0.14185729263225627 0.04024698293472442 0.003239639270696019
1.8095238095238093 0.2748478169821282 0.15108021141114134 0.04565046054901899 0.004167929096675103
1.8195488721804507 0.28364161161933604 0.1609027626042069 0.05177939801642924 0.005362212117887626
1.8295739348370925 0.2927167775449662 0.17136393159564342 0.05873119409309949 0.006898706319202691
1.8395989974937343 0.30208231728553264 0.18250523842277983 0.06661632409296997 0.008875469271319276
1.8496240601503757 0.3117475214171544 0.19437090256775275 0.07556009551968172 0.011418656069886922
1.859649122807017 0.32172197778177086 0.20700801846318734 0.08570463940603339 0.014690570431436515
1.869674185463659 0.3320155809982379 0.22046674240845526 0.09721116900659496 0.01890002275925765
1.8796992481203008 0.3426385422777489 0.23480049163838612 0.11026254173777564 0.02431565622094958
1.8897243107769421 0.353601399553313 0.2500661563345236 0.1250661650787249 0.03128309129499791
1.8997493734335835 0.3649150279333428 0.26632432542039747 0.1418572926125479 0.040246982934724326
1.9097744360902253 0.3765906504897136 0.28363952703697365 0.1609027625872678 0.05177939801642967
1.9197994987468672 0.3886398493910041 0.30208048465273524 0.18250523840833976 0.06661632409297027
1.9298245614035086 0.4010745773919591 0.32172038982487877 0.2070080184510167 0.08570463940603348
1.93984962406015 0.4139071696905742 0.34263719269421283 0.23480049162829097 0.11026254173777497
1.9498746867167918 0.42715035616455743 0.36491391136671136 0.2663243254122196 0.14185729261254856
1.9598997493734336 0.44081727399931564 0.3886389614096601 0.30208048464634346 0.18250523840834063
1.969924812030075 0.45492148071998667 0.41390650677014823 0.34263719268950493 0.23480049162829125
1.9799498746867163 0.4694769676404502 0.440816833508698 0.38863896140656035 0.30208048464634163
1.9899749373433582 0.48449817374264903 0.4694767478313498 0.4408168335071608 0.3886389614065622
2.0 0.4999999999999998 0.5000000000000004 0.4999999999999993 0.5000000000000016


==> slowest_svd_ex_1.dat <==
0.20393902076243478
0.17614357797410787
0.1402726524412694
0.11720984918227607
0.11562470476739437
0.11180551143272145
0.08330468264278171
0.07690689438146256
0.07613129895573444
0.07341566546200336
0.07061195522877828
0.05550440431521746
0.053541882167971906
0.05163895139004933
0.05145683784961588
0.049049343997120194
0.04779162246930475
0.04047935502892798
0.03643699126559462
0.03596310575764464
0.035198187711822905
0.03449863355811948
0.03423679533021775
0.033500010045481095
0.029131313190783353
0.02644030373007722
0.02581285548118189
0.0255373424639211
0.024722752131255826
0.024692551655370713
0.024290829289026736
0.023223615290622026
0.02134368420483776
0.019370482661859426
0.019020678304984828
0.018687212038975023
0.018540165959723073
0.018315765933749555
0.018046623154078418
0.017858297069562722
0.015940461162688935
0.014393586551946998
0.01432051993100034
0.014208412844394037
0.014127489153088073
0.013952931071150927
0.013871623010888805
0.013681771509044828
0.013237141659800285
0.012115776014163833
0.011538491985748316
0.01097964930894751
0.010906027003947097
0.01089597354067349
0.010692698112949662
0.01060279522081632
0.010556562434308341
0.010025291474028404
0.009353813823528508
0.009022331822674775
0.008957834864299399
0.008546475493158885
0.00845310297123807
0.008441445121093271
0.008369925802981926
0.008282068369241353
0.008126649927754163
0.007731746118619927
0.007585077630718999
0.007323254689267632
0.00700928356248316
0.006745912645030446
0.0066616176769690215
0.006639243100306727
0.006616473138519141
0.006574462071296317
0.006313341332484343
0.006169465094589016
0.006057519504085858
0.0058052388179452435
0.005476843734116271
0.005390204669450254
0.005329410725333861
0.00532874118379026
0.00531965490497093
0.0052801571034439936
0.005245067144502082
0.004965374408415644
0.004954074191771364
0.004810128728783637
0.004653186940578904
0.0045753936704764
0.00435434672284024
0.004322532908157398
0.004321865427784626
0.004298384617927921
0.004282045693624404
0.00420181342346771
0.00397654269826294
0.003950889442677785
0.0038662102586337027
0.003775520782407121
0.0037674711035587008
0.0035524436210410838
0.003538350358309118
0.0035153949976338204
0.0035027434181910144
0.0034421739929366623
0.0033988210936424738
0.0032839834010341953
0.003207780014985115
0.003177368936766338
0.0031409391405789427
0.0030781806705331483
0.0030671723312155823
0.0029257342866026536
0.0029203240783462012
0.002903413760140664
0.0028841782684709766
0.0028693322647502903
0.0027740668135526033
0.002771271426423476
0.0026098238606051235
0.002580648527473868
0.0025758528428188143
0.0025363887920351303
0.002483468520670099
0.0024355148110513647
0.0024323247718404132
0.002424323341183434
0.0024175305814055723
0.002393871380638186
0.0022829750077872466
0.002251685568070634
0.0021389783707440858
0.002131074395125205
0.0021146330731320823
0.0021058702990409566
0.002040335628660409
0.002032611942731556
0.002027574885175857
0.0020268789667576793
0.0020190184051211333
0.0020018336279003157
0.0019325125794589703
0.0018931438978085824
0.001845695160508126
0.0017762668390747408
0.0017694278648497275
0.001757664689699368
0.0017491544673616008
0.001721751913155887
0.0017119277021730643
0.001706442113683127
0.0017052314615707445
0.001686153886321299
0.0016851143306617028
0.0016485626358164426
0.0015809480109333681
0.0015264420533979842
0.001489888111807124
0.0014862343700701385
0.0014668712811530837
0.001465767464867791
0.0014611387815522214
0.00145435731565851
0.0014481801143351107
0.0014456011768689226
0.0014277868186081638
0.0013996695720608328
0.001358062013963788
0.0013289378776869443
0.0012763093823547535
0.0012593888904217814
0.001253792539379278
0.0012491775563127808
0.0012424969101683691
0.0012337484642820477
0.0012320451105437666
0.0012253757059008013
0.0012187800591243938
0.0012139104812912604
0.0011671922265570549
0.001160256836294487
0.0011260659557328096
0.0011240164261339066
0.0010813127512275943
0.0010749824287887425
0.0010715277592972731
0.0010674802803222264
0.0010558572041139914
0.0010548607444854571
0.0010450397086873725
0.0010361761326580896
0.001033044695364064
0.0010316308515821596
0.0010217196299674674
0.000976565149116628
0.0009561274047110591
0.000939935207547126
0.0009269789806331241
0.0009255090052206665
0.0009204677307180926
0.000919690666193598
0.0009096592393370444
0.0009029327519449953
0.0009000642262514192
0.0008904391751904065
0.0008755448909453476
0.0008736131624622149
0.0008546436732240567
0.0008234804239118092
0.0008165765868087484
0.0008040994628985824
0.000801047983290282
0.0007939503461324561
0.0007926533923395692
0.0007895654512699482
0.0007875273324578435
0.0007792203616798427
0.0007756565417499422
0.0007556674956173902
0.0007475656377534575
0.000743957995852535
0.0007152668190515642
0.0007048169566215757
0.0007008005296572173
0.0006980248599864888
0.0006944480175427041
0.0006868070339360764
0.0006864401758064659
0.0006848759470747232
0.0006785199377951488
0.0006772108592334199
0.0006670655084466482
0.0006603369683108783
0.0006453891742475943
0.0006411698116039927
0.000636911603161879
0.0006134564019157097
0.0006111290004218972
0.0006110225698677076
0.0006088677320437962
0.0006009213313278172
0.0005985716144291448
0.0005975171839230183
0.0005969607465030856
0.000592832702101733
0.0005904988200029248
0.0005677527168434472
0.0005605004242397376
0.0005554976319907742
0.0005509653859323748
0.0005479821996562631
0.0005392174682425873
0.0005371569675222092
0.0005366537928338657
0.0005289996252248768
0.0005247941268699567
0.0005220777826531309
0.0005213097559534131
0.0005203250358901978
0.000507577138240929
0.000504990768590875
0.00048755983762668463
0.0004796760708847403
0.0004767861721420953
0.00047583830106392273
0.00047520773128293374
0.0004737654063787722
0.00047318438213356636
0.00046405454929744226
0.000463635240932545
0.0004600770490198765
0.00045857923048306105
0.00045813325142623167
0.0004570976394059015
0.0004338146685099316
0.0004311229613758269
0.0004235678807795151
0.00042153267901626397
0.0004200870480236134
0.0004137554582200553
0.00041225381954178286
0.00041092042429116124
0.00040980160733368606
0.000405660336227728
0.00040542063736788864
0.00040354427259425325
0.0004032656218316255
0.00040247473913490345
0.0003971206011740937
0.0003954573347743078
0.0003747594613228418
0.00037438991879060066
0.0003734908285972999
0.00037079062470852955
0.00036833660438223103
0.0003636897754265978
0.0003612849601167225
0.00036016673023891896
0.00035977208422569446
0.00035856867779590786
0.0003564834997602924
0.0003563411023750703
0.0003552866052038193
0.0003547031278388867
0.0003466822413578368
0.00033819919799254366
0.00033430591384295803
0.000333216685111441
0.00032624787820134156
0.0003248019538287983
0.00032379786083811354
0.00032222025453218815
0.00032085614350017773
0.00031797715336344737
0.0003177273719592006
0.00031551761738897466
0.0003141418680436043
0.00031288378888301216
0.0003112843137215145
0.0003091948073915371
0.00029922169983132675
0.0002982750643006206
0.000298175068880462
0.00028961294341653626
0.0002886414240293167
0.00028782965864634317
0.0002865139695069911
0.0002835299776129492
0.00028312632148090903
0.00028272521475187855
0.0002817050431668019
0.00027765843662227264
0.0002759791980193183
0.0002759734192527867
0.0002707954146972208
0.00026879365178500067
0.0002686693410924809
0.00026784705099916977
0.0002597131678242026
0.00025774150399466477
0.00025761744689798533
0.0002552618547504622
0.00025299092013940307
0.0002517465378045132
0.00024856317262327677
0.0002468431376315202
0.0002457610157024872
0.0002455358667724407
0.0002436546021140147
0.0002426040914714733
0.00024196403857795247
0.00024124374936482465
0.0002363056059656188
0.00023366449665393693
0.00023363655866068172
0.00023175747933979634
0.00022738316796326694
0.00022696857110218483
0.00022672050941679786
0.00022569505968873024
0.00022354479275468625
0.00022123198165607683
0.00021860544758595023
0.00021796800877956797
0.00021663188726181784
0.00021597098770567745
0.00021485084910531795
0.00021270063762614892
0.0002111527126885535
0.00021081032104151208
0.00020921315870254465
0.0002087433367954194
0.00020684102722431022
0.00020420330377637032
0.0002034265003422771
0.00020313779951081106
0.00020290244109418099
0.00019809170806070898
0.00019799884292293318
0.0001974689229983086
0.00019504721475733402
0.00019223844167718887
0.00019091635111895253
0.0001906927953227421
0.00019035987721509326
0.0001893287440583916
0.00018887799499463752
0.00018432228664376322
0.00018391150008124904
0.00018333880019404103
0.00018322312042226105
0.00018190429370384324
0.00017988466752641563
0.00017983146608128412
0.000179390608910121
0.00017793043865080546
0.0001775426964438969
0.00017315001738691367
0.00017235172818132655
0.00017182663497920336
0.00017005367757552168
0.0001699351120023437
0.0001683310084056523
0.00016770754597600145
0.00016682352707610788
0.00016579212917677662
0.0001643630433866698
0.00016383731466475084
0.0001634002794011277
0.00016174498790127857
0.0001603810447778108
0.00015807550636901874
0.0001575478080265304
0.0001565521741831915
0.0001563714179908539
0.00015501202187052403
0.00015417549291699896
0.00015200616222959553
0.000151429406744229
0.00015037549422742787
0.00015023316479260447
0.00014960486028258533
0.00014921543711289033
0.00014873600583518534
0.00014820865586821178
0.00014711033583502477
0.00014498115953158022
0.00014373288233378867
0.00014372615526724467
0.00014267003702083858
0.00013862453590956353
0.00013793960731752023
0.00013773097824512553
0.0001370763539012638
0.0001369463626467106
0.00013667929343580705
0.00013659727982210903
0.00013591340135248766
0.0001348972339928941
0.00013411739235739105
0.00013367649291559687
0.00013159765718480224
0.0001313405292436675
0.0001312408057441327
0.00013053653276873448
0.00012827452455534187
0.0001277416761420328
0.00012746453588252215
0.0001259461577751038
0.00012565354769030214
0.00012539044302101762
0.00012510430391993163
0.00012469023849903533
0.00012305038218703152
0.00012181243095979592
0.00012105412527693697
0.00012062940696228951
0.00011997480496858322
0.00011969671778320775
0.00011918078393786313
0.00011866455742410937
0.00011822294834478663
0.00011783291835624091
0.00011626550029621506
0.00011558765687657886
0.00011531447778347
0.00011515599083416934
0.00011455364322850502
0.00011443872415503768
0.00011273584532009293
0.00011106734980866531
0.00011090427349691192
0.00011083178959504042
0.00011064213055591478
0.00011000721824141145
0.00010912999560211734
0.0001086040176825468
0.00010749132039919425
0.00010696824872323062
0.00010655129361582395
0.00010630299077442301
0.00010567606873451139
0.00010494852488139343
0.00010366561154825669
0.0001034971875914101
0.00010322710928169283
0.00010247332079612985
0.00010210682520894615
0.00010202106752216659
0.00010144571848721326
0.0001010718548363509
0.00010058319841603124
9.972917323420275e-05
9.843567793684132e-05
9.821160723342909e-05
9.815182224327735e-05
9.716307874511224e-05
9.650640904413658e-05
9.623887899610309e-05
9.604157761064818e-05
9.528651863467933e-05
9.426133125920264e-05
9.367229911164835e-05
9.326002694597691e-05
9.3037217792182e-05
9.23274099834111e-05
9.171348251975239e-05
9.147189755690821e-05
9.138645684077488e-05
9.113164372078713e-05
9.092454464290846e-05
9.05127185742112e-05
9.050862685470406e-05
8.954613715151988e-05
8.89145377591396e-05
8.766047946966647e-05
8.723328090748111e-05
8.681457485235177e-05
8.665631115633307e-05
8.56273530837818e-05
8.512274156282848e-05
8.496841863177027e-05
8.454204970024513e-05
8.436716408861385e-05
8.398553503920057e-05
8.385665789383673e-05
8.328608262239114e-05
8.271507536899343e-05
8.234697715728881e-05
8.210285512658369e-05
8.19774233087447e-05
8.08758948995845e-05
8.035422625786208e-05
8.00358882393314e-05
7.979364243218854e-05
7.859534058854516e-05
7.855942364451102e-05
7.842966061572929e-05
7.827928588543162e-05
7.766398465739466e-05
7.752074577727249e-05
7.732182703485404e-05
7.689812191123199e-05
7.656524054859177e-05
7.62127290409305e-05
7.591939495921493e-05
7.570084990519975e-05
7.514365847241678e-05
7.466206753441773e-05
7.352233026811129e-05
7.320062726007868e-05
7.305218859540091e-05
7.219608486406364e-05
7.173190085064078e-05
7.168925711609042e-05
7.132328276412267e-05
7.125380661980078e-05
7.122232935933066e-05
7.095458253473663e-05
7.088580224614797e-05
7.062415152138884e-05
7.018915742172801e-05
6.995539953962052e-05
6.98751292475923e-05
6.953664907468891e-05
6.896897046334398e-05
6.865799223002291e-05
6.831022746033712e-05
6.81723023137551e-05
6.813272119910172e-05
6.704424818580362e-05
6.671075261123848e-05
6.627102978139132e-05
6.612852123343697e-05
6.598345517508188e-05
6.561804804177269e-05
6.542298016071828e-05
6.525844422263314e-05
6.495623160757053e-05
6.48601819890886e-05
6.417337437303719e-05
6.386233270361485e-05
6.373531285493355e-05
6.342746502802488e-05
6.271423753016718e-05
6.235929220165217e-05
6.235615576363669e-05
6.189396068499672e-05
6.177450460241599e-05
6.176154112250364e-05
6.15615315583138e-05
6.130751604520253e-05
6.110853073657071e-05
6.09834535517772e-05
6.061864357339014e-05
6.039561144119535e-05
5.9810936132336415e-05
5.9698234394945344e-05
5.966841366887851e-05
5.949784986105354e-05
5.931537592615901e-05
5.908771749218636e-05
5.7715671796486664e-05
5.7452474184150934e-05
5.722008489374469e-05
5.711674788149411e-05
5.705427024434974e-05
5.695705528830532e-05
5.6758130202056847e-05
5.6508029565357597e-05
5.641484488723615e-05
5.6118920149800776e-05
5.6079017986536925e-05
5.601089115413951e-05
5.576237218162683e-05
5.5539140384102256e-05
5.453503635129867e-05
5.433571295312172e-05
5.4282705346226006e-05
5.389646678203991e-05
5.372262750046815e-05
5.3560787795687675e-05
5.3502992009859806e-05
5.33383888490381e-05
5.3230253894355955e-05
5.303657389253799e-05
5.273935156491522e-05
5.2641492796523104e-05
5.2574733026456214e-05
5.20563899488205e-05
5.158552382183057e-05
5.120709364857587e-05
5.094833259326587e-05
5.041048095522118e-05
5.0393263470916244e-05
5.034129323008949e-05
5.032070335958853e-05
5.004920757150929e-05
5.000623568506293e-05
4.996311226917057e-05
4.982028781229898e-05
4.96479592553868e-05
4.963596206789709e-05
4.9556187933059534e-05
4.941054796913642e-05
4.890330081603908e-05
4.833432010514768e-05
4.7841805897781083e-05
4.770741036188992e-05
4.736409184522313e-05
4.723570624409438e-05
4.709861654178423e-05
4.705473373722793e-05
4.6867039153999965e-05
4.6812058778136436e-05
4.672550168490547e-05
4.656464323912732e-05
4.636424441367712e-05
4.6290439079348196e-05
4.5883847604891555e-05
4.556833478548358e-05
4.5485581756818116e-05
4.53435425775518e-05
4.4807399106493554e-05
4.4650558681877136e-05
4.451546374578775e-05
4.448133561452797e-05
4.437747577866037e-05
4.4373656857711456e-05
4.421088761692986e-05
4.419462875166851e-05
4.414808290752658e-05
4.4100819181884565e-05
4.363309805870386e-05
4.356885336440513e-05
4.33934048038777e-05
4.24829296453893e-05
4.232994965032293e-05
4.215068024494478e-05
4.1979472591766704e-05
4.193056064950579e-05
4.187906340248851e-05
4.181201820854347e-05
4.1744633739787514e-05
4.153965574982213e-05
4.152705930558917e-05
4.130623090935566e-05
4.0881788415254276e-05
4.074906412856613e-05
4.068674326528186e-05
4.0674669291863803e-05
4.062115852393926e-05
4.037291546904866e-05
4.002171378834486e-05
3.98715613749722e-05
3.9734310262138914e-05
3.9656005197401104e-05
3.9607764691045235e-05
3.954257382107372e-05
3.949008076250808e-05
3.9198534460470983e-05
3.909865485234996e-05
3.881094083103291e-05
3.876816977476764e-05
3.852521593255075e-05
3.844414520946308e-05
3.829080748272966e-05
3.811324120782873e-05
3.7928772365509427e-05
3.776316703412868e-05
3.7573083992652e-05
3.756185645110421e-05
3.7511690863642594e-05
3.73189967380562e-05
3.731565124121271e-05
3.721839559343628e-05
3.703435526985566e-05
3.684503835347895e-05
3.642856621190072e-05
3.629709157947487e-05
3.628227389318954e-05
3.617257992862747e-05
3.6072186011265747e-05
3.5951883721934655e-05
3.5817792813445644e-05
3.573315850690114e-05
3.569294196288158e-05
3.563882279067621e-05
3.5631646386876565e-05
3.559406157816437e-05
3.542509285447245e-05
3.5341119139697564e-05
3.5317091186888946e-05
3.504446651053752e-05
3.4958861331646835e-05
3.4188911136655455e-05
3.411331291752175e-05
3.407354822081757e-05
3.400729822050797e-05
3.398603612090198e-05
3.394846026367274e-05
3.3902107855326004e-05
3.384722718431678e-05
3.383064362313349e-05
3.3723306909835046e-05
3.3566729086875925e-05
3.3474974495250064e-05
3.3352895639014046e-05
3.324029238460429e-05
3.316905971278152e-05
3.283534129276429e-05
3.2648569198174416e-05
3.264427046998361e-05
3.23734315341632e-05
3.234549599846444e-05
3.229525224164297e-05
3.223481859297275e-05
3.217626795477175e-05
3.2166574749612923e-05
3.196637976555896e-05
3.17843493459364e-05
3.156919701032178e-05
3.151219816438785e-05
3.1391603342477505e-05
3.133782525568128e-05
3.129408839517235e-05
3.124686106393788e-05
3.085223838284307e-05
3.0836879404809126e-05
3.080513627064134e-05
3.077194504132293e-05
3.0762580895424666e-05
3.0667316135260835e-05
3.052491333615891e-05
3.045459483323219e-05
3.0428256112268875e-05
3.0247183319434892e-05
3.0228295389393697e-05
3.0062459494467026e-05
2.99999597538081e-05
2.9661595919321558e-05
2.951456071910542e-05
2.946629823003479e-05
2.943100750279964e-05
2.942911588125968e-05
2.939553333094891e-05
2.9343602668816145e-05
2.927262594447184e-05
2.894050431953899e-05
2.8936476668648474e-05
2.8867776639525402e-05
2.8776810313399432e-05
2.8713357971081903e-05
2.8603788321091758e-05
2.8575752057216656e-05
2.8334058158445562e-05
2.8177609190235405e-05
2.8138749447333674e-05

